Fast and Accurate Random Walk with Restart on Dynamic Graphs with Guarantees

Given a time-evolving graph, how can we track similarity between nodes in a fast and accurate way, with theoretical guarantees on the convergence and the error? Random Walk with Restart (RWR) is a popular measure to estimate the similarity between nodes and has been exploited in numerous applications. Many real-world graphs are dynamic with frequent insertion/deletion of edges; thus, tracking RWR scores on dynamic graphs in an efficient way has aroused much interest among data mining researchers. Recently, dynamic RWR models based on the propagation of scores across a given graph have been proposed, and have succeeded in outperforming previous other approaches to compute RWR dynamically. However, those models fail to guarantee exactness and convergence time for updating RWR in a generalized form. In this paper, we propose OSP, a fast and accurate algorithm for computing dynamic RWR with insertion/deletion of nodes/edges in a directed/undirected graph. When the graph is updated, OSP first calculates offset scores around the modified edges, propagates the offset scores across the updated graph, and then merges them with the current RWR scores to get updated RWR scores. We prove the exactness of OSP and introduce OSP-T, a version of OSP which regulates a trade-off between accuracy and computation time by using error tolerance {\epsilon}. Given restart probability c, OSP-T guarantees to return RWR scores with O ({\epsilon} /c ) error in O (log ({\epsilon}/2)/log(1-c)) iterations. Through extensive experiments, we show that OSP tracks RWR exactly up to 4605x faster than existing static RWR method on dynamic graphs, and OSP-T requires up to 15x less time with 730x lower L1 norm error and 3.3x lower rank error than other state-of-the-art dynamic RWR methods.

==> FIG/BAR/data/DYNAMIC_L1.txt <==
Graph	DynamicCPI	LazyFwdUpdate	TrackingPPR
DBLP	0.00162863	0.0063502	0.00579068
LiveJournal	0.0274980	0.106027	0.0320103
Orkut	0.0123414	0.185924	0.186379
Slashdot	0.00144076	1.05163	1.07484
Berkstan	0.00178969	1.01982	1.02325
WikiLink	0.115816	1.04839	1.11393

==> FIG/BAR/data/DYNAMIC_RANK.txt <==
Graph	DynamicCPI	LazyFwdUpdate	TrackingPPR
DBLP	0.999943	0.995872	0.990255
LiveJournal	0.995896	0.772152	0.872059
Orkut	0.99974	0.80108	0.927864
Slashdot	0.999922	0.544246	0.556371
Berkstan	0.960308	0.282719	0.29718
WikiLink	0.995876	0.1579	0.611594

==> FIG/BAR/data/DYNAMIC_TIME.txt <==
Graph	DynamicCPI	LazyFwdUpdate	TrackingPPR
DBLP	3.89912	6.952035	13.314706
LiveJournal	82.9774	113.62432	418.302993
Orkut	434.635	1265.557439	2926.94286
Slashdot	0.266663	3.909659	19.214959
Berkstan	4.8513	5.692367	60.796029
WikiLink	508.09	1811.083045	6477.050274

==> FIG/LINE/data/EPSILON_BERKSTAN.txt <==
epsilon	L1 error	RunningTime
0.1	0.28089	1.69693
0.01	0.0838409	2.56221
0.001	0.0147456	5.13263
0.0001	0.00216312	7.36759
0.00001	2.44E-04	11.1704
0.000001	2.83E-05	12.9311
0.0000001	3.09E-06	15.2295
0.00000001	3.21E-07	18.5759

==> FIG/LINE/data/EPSILON_DBLP.txt <==
epsilon	L1 error	RunningTime
0.1	0.248218	0.702127
0.01	0.0866959	1.93139
0.001	0.0127598	4.67781
0.0001	0.00162579	8.53984
0.00001	0.000203989	12.9914
0.000001	3.20E-05	17.3731
0.0000001	1.16E-05	21.1025
0.00000001	9.93E-06	26.9397


==> FIG/LINE/data/EPSILON_LJ.txt <==
epsilon	L1 error	RunningTime
0.1	0.104092	59.7168
0.01	0.0405312	69.2342
0.001	0.00784041	93.732
0.0001	0.000775174	150.045
0.00001	6.49E-05	212.447
0.000001	6.86E-06	291.816
0.0000001	9.94E-07	307.324
0.00000001	4.06E-07	384.447


==> FIG/LINE/data/EPSILON_SLASHDOT.txt <==
epsilon	L1 error	RunningTime
0.1	0.182926	0.139763
0.01	0.0333146	0.194856
0.001	0.00800666	0.248156
0.0001	0.00159671	0.357929
0.00001	0.000235446	0.502948
0.000001	0.0000278494	0.716909
0.0000001	2.97E-06	0.990416
0.00000001	4.09E-07	1.19618


==> FIG/LINE/data/ERROR_DBLP.txt <==
Size	Running Time	L1 error	bound
1	0.00488893	7.43E-08	0.00067
10	0.00491787	1.00E-05	0.00067
100	0.00523517	7.98E-05	0.00067
1000	0.106107	0.000305735	0.00067
10000	0.314096	0.00039972	0.00067
100000	0.559381	0.000559212	0.00067

==> FIG/LINE/data/ERROR_LJ.txt <==
Size	Running Time	L1 error	bound
1	0.0489302	2.84E-08	0.033
10	0.0520209	3.42E-07	0.033
100	0.0642558	1.77E-06	0.033
1000	0.105182	1.64E-05	0.033
10000	0.730964	0.00011132	0.033
100000	3.70837	0.000751514	0.033

==> FIG/LINE/data/RWR_Berkstan.txt <==
0.270807	0.47441
0.0546794	0.389791
0.0131764	0.049815
0.0110207	0.028174
0.0105989	0.007753
0.0100034	0.320277
0.00732104	0.023706
0.00667832	0.266462
0.00662441	0.341229
0.00555383	0.277077
2.08216e-06	0.005926
2.08216e-06	0.005701
2.08216e-06	0.00566
2.08216e-06	0.006812
2.08216e-06	0.006254
2.07992e-06	0.005943
2.07859e-06	0.005696
2.07755e-06	0.005692
2.07706e-06	0.005285
2.07702e-06	0.005291
7.37412e-07	0.005371
7.37307e-07	0.005298
7.37003e-07	0.005305
7.368e-07	0.005272
7.36715e-07	0.005262
7.36578e-07	0.005358
7.36518e-07	0.005297
7.36486e-07	0.005528
7.36433e-07	0.00529
7.36387e-07	0.005321
7.50579e-08	0.006351
7.50422e-08	0.005311
7.50307e-08	0.005506
7.50158e-08	0.005297
7.50135e-08	0.005299
7.50118e-08	0.005322
7.49547e-08	0.00528
7.49382e-08	0.005323
7.4896e-08	0.005289
7.48703e-08	0.006258
1.94385e-08	0.005313
1.94376e-08	0.005315
1.94365e-08	0.006277
1.94358e-08	0.005666
1.94357e-08	0.005653
1.94329e-08	0.005318
1.94274e-08	0.005282
1.94271e-08	0.005308
1.94271e-08	0.005284
1.94271e-08	0.008365
7.66694e-09	0.005319
7.66594e-09	0.007165
7.66547e-09	0.005315
7.66518e-09	0.005316
7.66518e-09	0.005292
7.66518e-09	0.005314
7.66374e-09	0.005279
7.66328e-09	0.006266
7.66254e-09	0.005285
7.66171e-09	0.005297
3.44002e-09	0.005291
3.43963e-09	0.005326
3.43911e-09	0.00532
3.43852e-09	0.005293
3.43851e-09	0.005324
3.43776e-09	8e-06
3.43776e-09	1e-05
3.43699e-09	0.005313
3.43647e-09	0.005301
3.43383e-09	0.005288
1.78082e-09	0.005275
1.7807e-09	0.005324
1.78068e-09	0.005314
1.78058e-09	0.005422
1.78058e-09	1e-05
1.78058e-09	0.005489
1.78058e-09	0.00529
1.78058e-09	0.006305
1.78039e-09	0.005672
1.78034e-09	0.005657
9.75434e-10	0.005305
9.75128e-10	0.005319
9.75106e-10	0.00537
9.74661e-10	0.005309
9.74524e-10	0.005346
9.74524e-10	0.005321
9.74524e-10	0.005274
9.7415e-10	0.005343
9.74118e-10	0.005326
9.74118e-10	0.00529
5.74779e-10	0.005307
5.74779e-10	0.009424
5.74779e-10	0.005315
5.74779e-10	0.006206
5.74779e-10	0.00532
5.74779e-10	0.005306
5.74779e-10	0.005305
5.74779e-10	0.005278
5.74773e-10	0.005288
5.74725e-10	0.005295
3.42787e-10	0.005297
3.42787e-10	0.005286
3.42787e-10	0.005295
3.4276e-10	0.005344
3.42656e-10	0.005299
3.42642e-10	0.005299
3.42635e-10	0.005679
3.42536e-10	0.005299
3.42531e-10	0.005313
3.42429e-10	0.006563
2.18526e-10	0.008815
2.18421e-10	0.005711
2.18412e-10	0.005291
2.18345e-10	0.005303
2.18265e-10	0.005347
2.18265e-10	0.005307
2.18265e-10	0.005338
2.18265e-10	0.005301
2.18244e-10	0.006242
2.18244e-10	0.00529
1.45512e-10	0.006244
1.45512e-10	0.005689
1.45512e-10	0.00566
1.45512e-10	0.005319
1.45512e-10	0.005283
1.45512e-10	0.005318
1.45512e-10	0.006759
1.45512e-10	0.005294
1.45512e-10	0.005286
1.45512e-10	0.005293
1.02621e-10	0.00534
1.02621e-10	0.005303
1.02621e-10	0.005319
1.02611e-10	0.005322
1.02601e-10	0.005383
1.02601e-10	0.005292
1.02601e-10	0.005286
1.02601e-10	0.005294
1.02601e-10	0.005291
1.02601e-10	0.005283
7.21079e-11	0.005306
7.21018e-11	0.005315
7.21017e-11	0.005291
7.20966e-11	0.005322
7.20852e-11	0.006267
7.20851e-11	0.005685
7.20837e-11	0.00529
7.20551e-11	0.005341
7.20493e-11	0.005308
7.20486e-11	0.005303
5.10681e-11	0.0055
5.10681e-11	0.005379
5.10681e-11	0.005352
5.10599e-11	0.006267
5.10599e-11	0.005285
5.10585e-11	0.005314
5.1058e-11	0.00523
5.10508e-11	0.005293
5.10404e-11	0.005238
5.10404e-11	0.005474
3.77316e-11	0.005307
3.77278e-11	0.005291
3.77239e-11	0.0053
3.7721e-11	0.005302
3.77199e-11	0.008253
3.7719e-11	0.00534
3.7718e-11	0.005292
3.77177e-11	0.005297
3.77165e-11	0.00531
3.77109e-11	0.005285
2.75366e-11	0.005652
2.75347e-11	0.005369
2.75347e-11	0.005311
2.75347e-11	0.005328
2.75347e-11	0.005331
2.75347e-11	0.005343
2.75347e-11	0.005291
2.75347e-11	0.005306
2.75347e-11	0.005305
2.75347e-11	0.005316
2.03252e-11	0.007882
2.03241e-11	0.00529
2.03241e-11	0.005285
2.03239e-11	0.005317
2.03239e-11	0.00534
2.03239e-11	0.005405
2.03207e-11	0.005289
2.03204e-11	0.005291
2.03194e-11	0.005265
2.03189e-11	0.005289
1.48653e-11	0.005301
1.48653e-11	0.005305
1.48653e-11	0.005314
1.48653e-11	0.005278
1.48653e-11	0.005297
1.48653e-11	0.005309
1.48653e-11	0.005337
1.48653e-11	0.006464
1.48653e-11	0.006333
1.48651e-11	0.005284
1.11258e-11	0.005363
1.11256e-11	0.005341
1.11229e-11	0.005297
1.11196e-11	0.005352
1.11194e-11	0.005292
1.11188e-11	0.00534
1.11178e-11	0.00629
1.11169e-11	0.005319
1.11161e-11	0.006264
1.11107e-11	0.005291
8.52145e-12	0.005323
8.52145e-12	0.00535
8.52145e-12	0.005318
8.52145e-12	0.005644
8.52145e-12	0.005269
8.52145e-12	0.005352
8.52145e-12	0.006339
8.52145e-12	0.005293
8.52145e-12	0.005363
8.52145e-12	0.005292
6.28422e-12	0.005295
6.28292e-12	0.005295
6.28274e-12	0.00529
6.28161e-12	0.00529
6.28161e-12	0.005294
6.28157e-12	0.007155
6.28086e-12	0.005289
6.2806e-12	0.005301
6.2806e-12	0.005285
6.28036e-12	0.005313
4.74977e-12	0.00532
4.74977e-12	0.005309
4.74977e-12	0.005315
4.74977e-12	0.005302
4.74977e-12	0.009013
4.74977e-12	0.005295
4.74962e-12	0.005289
4.74962e-12	0.005293
4.74962e-12	0.005284
4.74962e-12	0.005332
3.66102e-12	0.005298
3.66063e-12	0.005295
3.66023e-12	0.005289
3.65977e-12	0.005293
3.65972e-12	0.006256
3.65958e-12	0.005339
3.65958e-12	0.005292
3.65937e-12	0.005316
3.65931e-12	0.005294
3.65919e-12	0.005303
2.79209e-12	0.005467
2.79128e-12	0.006487
2.79109e-12	0.005321
2.79075e-12	0.005311
2.79066e-12	0.005305
2.78996e-12	0.005408
2.7888e-12	0.005312
2.78857e-12	0.005324
2.78839e-12	0.005342
2.78833e-12	0.00533
2.15034e-12	0.005292
2.1503e-12	0.005318
2.14994e-12	0.005278
2.14954e-12	0.005311
2.14939e-12	0.005294
2.14939e-12	0.005316
2.14937e-12	0.005316
2.14935e-12	0.00535
2.14922e-12	0.005239
2.14914e-12	0.005312
1.6816e-12	0.009493
1.6816e-12	0.006852
1.6816e-12	0.005982
1.6816e-12	0.005988
1.68152e-12	0.005889
1.68136e-12	0.006008
1.68133e-12	0.005715
1.68118e-12	0.005964
1.6809e-12	0.005892
1.68016e-12	0.005941
1.26776e-12	0.005884
1.26772e-12	0.005999
1.26759e-12	0.005967
1.26754e-12	0.006128
1.2673e-12	0.006019
1.26714e-12	0.005702
1.26709e-12	0.005665
1.26709e-12	0.005315
1.26703e-12	0.00529
1.26703e-12	0.005304
9.74208e-13	0.005295
9.74208e-13	0.005302
9.74208e-13	0.005315
9.74208e-13	0.005313
9.74208e-13	0.006275
9.74208e-13	0.006282
9.74206e-13	0.006463
9.74198e-13	0.006038
9.74196e-13	0.00593
9.74196e-13	0.006018
7.71747e-13	0.005905
7.71737e-13	0.006057
7.71706e-13	0.005881
7.71668e-13	0.006049
7.71645e-13	0.005658
7.71577e-13	0.005668
7.71577e-13	0.005292
7.71516e-13	0.005297
7.71453e-13	0.005313
7.71353e-13	0.005294
6.19306e-13	0.00536
6.19194e-13	0.005317
6.19188e-13	0.005307
6.19174e-13	0.005357
6.19174e-13	0.005302
6.19174e-13	0.005328
6.19169e-13	0.005322
6.19124e-13	0.005618
6.19103e-13	0.005298
6.19103e-13	0.005315
4.93391e-13	0.005305
4.93333e-13	0.005324
4.93317e-13	0.00627
4.93317e-13	0.00633
4.93305e-13	0.005943
4.93297e-13	0.009309
4.93212e-13	0.005766
4.93172e-13	0.005307
4.93151e-13	0.005302
4.93137e-13	0.005283
4.00891e-13	0.005305
4.00869e-13	0.005323
4.00863e-13	0.005915
4.00848e-13	0.005972
4.00844e-13	0.005688
4.00823e-13	0.005286
4.00821e-13	0.005349
4.00794e-13	0.005332
4.00794e-13	0.00529
4.00794e-13	0.005327
3.31451e-13	0.005301
3.31442e-13	0.005305
3.31368e-13	0.005281
3.31353e-13	0.005308
3.31347e-13	0.005277
3.31341e-13	0.005309
3.31313e-13	0.005295
3.31294e-13	0.005336
3.31285e-13	0.005289
3.31284e-13	0.005312
2.72318e-13	0.005297
2.72318e-13	0.00526
2.72318e-13	0.00527
2.72318e-13	0.005264
2.72318e-13	0.005255
2.72314e-13	0.005402
2.7231e-13	0.00532
2.72304e-13	0.005354
2.72304e-13	0.006286
2.72245e-13	0.005313
2.18202e-13	0.005297
2.18202e-13	0.005326
2.18202e-13	0.005321
2.18202e-13	0.005309
2.18202e-13	0.005311
2.18202e-13	0.005293
2.18162e-13	0.005233
2.18082e-13	0.005285
2.18072e-13	0.005321
2.18072e-13	0.005297
1.68925e-13	0.0053
1.68924e-13	0.00532
1.68915e-13	0.006256
1.68908e-13	0.0053
1.68908e-13	0.005362
1.68883e-13	0.005343
1.68883e-13	0.008189
1.6888e-13	0.005297
1.68878e-13	0.005321
1.68878e-13	0.005335
1.29187e-13	0.005324
1.29179e-13	0.005304
1.29179e-13	0.005286
1.29179e-13	0.005304
1.29179e-13	0.005288
1.29169e-13	0.005321
1.29142e-13	0.005301
1.29138e-13	0.005328
1.29129e-13	0.005316
1.29102e-13	0.005306
1.04723e-13	0.005295
1.04722e-13	0.005294
1.04722e-13	0.006717
1.04722e-13	0.005329
1.04707e-13	0.006264
1.04701e-13	0.005677
1.04678e-13	0.005309
1.04645e-13	0.005317
1.04644e-13	0.005293
1.04642e-13	0.005314
8.26015e-14	0.005294
8.26015e-14	0.005294
8.26015e-14	0.005306
8.26015e-14	0.007747
8.26015e-14	0.005637
8.25939e-14	0.005527
8.25895e-14	0.005278
8.25877e-14	0.005289
8.25834e-14	0.005313
8.25834e-14	0.005291
6.38768e-14	0.00531
6.38768e-14	0.005311
6.38768e-14	0.00651
6.38768e-14	0.00533
6.38768e-14	0.005331
6.38768e-14	0.005334
6.38768e-14	0.005307
6.38659e-14	0.005378
6.38645e-14	0.005274
6.38624e-14	0.005306
5.34636e-14	0.005262
5.34636e-14	0.005305
5.34636e-14	0.005274
5.34636e-14	0.005324
5.34636e-14	0.005292
5.34636e-14	0.005332
5.34636e-14	0.005315
5.34636e-14	0.006328
5.34602e-14	0.005284
5.34524e-14	0.00639
4.24281e-14	0.005303
4.24187e-14	0.005292
4.24173e-14	0.005355
4.24164e-14	0.005334
4.24164e-14	0.00529
4.2409e-14	0.005299
4.24044e-14	0.005332
4.24026e-14	0.005308
4.24013e-14	0.005656
4.24013e-14	0.005295
3.44626e-14	0.005285
3.44626e-14	0.005352
3.44626e-14	0.005544
3.44626e-14	0.00536
3.44626e-14	0.005281
3.44626e-14	0.005319
3.44626e-14	0.005283
3.44626e-14	0.005327
3.44626e-14	0.006224
3.44626e-14	0.00529
2.68918e-14	0.005341
2.68917e-14	0.005282
2.68917e-14	0.005299
2.68917e-14	0.005285
2.68917e-14	0.005279
2.68916e-14	0.005288
2.68916e-14	0.006794
2.68916e-14	0.005282
2.68916e-14	0.00523
2.68916e-14	0.005274
2.11753e-14	0.00537
2.11753e-14	0.005297
2.11753e-14	0.005292
2.11753e-14	0.006264
2.11753e-14	0.005666
2.11753e-14	0.005651
2.11753e-14	0.005269
2.11753e-14	0.00527
2.11753e-14	0.005332
2.11753e-14	0.005355
1.7131e-14	0.005291
1.71293e-14	0.005305
1.71268e-14	0.005309
1.71264e-14	0.005319
1.71257e-14	0.005286
1.71234e-14	0.006276
1.71217e-14	0.005314
1.71202e-14	0.005276
1.71197e-14	0.005296
1.7119e-14	0.005293
1.20275e-14	0.005287
1.20274e-14	0.005287
1.20274e-14	0.005322
1.20258e-14	0.005361
1.20249e-14	0.005308
1.20249e-14	0.005336
1.20249e-14	0.005328
1.20249e-14	0.005365
1.20242e-14	0.005318
1.20242e-14	0.005298
9.624e-15	0.009766
9.62376e-15	0.005311
9.62252e-15	0.005291
9.62252e-15	0.005374
9.62013e-15	0.005319
9.62013e-15	0.005321
9.62009e-15	0.005291
9.6198e-15	0.005316
9.6198e-15	0.008218
9.61736e-15	0.005313
7.59672e-15	0.006504
7.59672e-15	0.005683
7.59594e-15	0.006328
7.59594e-15	0.005715
7.59594e-15	0.005697
7.59594e-15	0.005316
7.59594e-15	0.005333
7.59594e-15	0.005267
7.59594e-15	0.00524
7.59594e-15	0.005294
6.22043e-15	0.005235
6.22043e-15	0.005329
6.22043e-15	0.005275
6.22035e-15	0.005261
6.22035e-15	0.005237
6.22035e-15	0.005278
6.21891e-15	0.005288
6.21891e-15	0.005276
6.21712e-15	0.005299
6.21712e-15	0.005328
4.41426e-15	0.006258
4.41412e-15	0.005321
4.41409e-15	0.005322
4.41409e-15	0.005291
4.41364e-15	0.005282
4.41314e-15	0.005324
4.41141e-15	0.006241
4.41105e-15	0.005489
4.41105e-15	0.005315
4.41085e-15	0.005299
3.76412e-15	0.005315
3.76395e-15	0.005332
3.76395e-15	0.005306
3.76395e-15	0.005329
3.76395e-15	0.00638
3.76395e-15	0.005294
3.76395e-15	0.006316
3.76395e-15	0.005319
3.76395e-15	0.005297
3.76395e-15	0.005377
2.76298e-15	0.00533
2.76263e-15	0.005361
2.76215e-15	0.006315
2.76215e-15	0.005316
2.76212e-15	0.005437
2.76115e-15	0.0053
2.76115e-15	0.005302
2.76093e-15	0.00533
2.76093e-15	0.0053
2.76022e-15	0.005291
1.90295e-15	0.005322
1.90295e-15	0.005405
1.90295e-15	0.006242
1.90295e-15	0.005328
1.90295e-15	0.005301
1.90295e-15	0.005323
1.90295e-15	0.005315
1.90295e-15	0.005348
1.90295e-15	0.005329
1.90295e-15	0.005436
1.35166e-15	0.005315
1.35166e-15	0.005306
1.35166e-15	0.00529
1.35166e-15	0.005321
1.35166e-15	0.005284
1.35158e-15	0.005314
1.35155e-15	0.005307
1.35113e-15	0.005346
1.35089e-15	0.005355
1.35084e-15	0.0053
8.16016e-16	0.00533
8.16016e-16	0.005299
8.16016e-16	0.00533
8.16016e-16	0.005299
8.16016e-16	0.005295
8.16016e-16	0.005314
8.16016e-16	0.005302
8.16016e-16	0.005292
8.16016e-16	0.005318
8.16016e-16	0.005312
5.46347e-16	0.005292
5.46347e-16	0.005283
5.46277e-16	0.005352
5.46241e-16	0.005306
5.46229e-16	0.005293
5.4622e-16	0.005304
5.4622e-16	0.00529
5.46195e-16	0.005342
5.46195e-16	0.005381
5.46195e-16	0.005289
2.96231e-16	0.005301
2.96116e-16	0.005309
2.96116e-16	0.005289
2.96116e-16	0.005329
2.96116e-16	0.005288
2.96083e-16	0.0053
2.95972e-16	0.00527
2.95969e-16	0.005265
2.95956e-16	0.005261
2.95901e-16	0.005279
1.68507e-16	0.005244
1.68493e-16	0.005256
1.6841e-16	0.005249
1.68369e-16	0.005302
1.68364e-16	0.005312
1.68364e-16	0.009507
1.68319e-16	0.005475
1.68234e-16	0.006468
1.6823e-16	0.005287
1.6823e-16	0.005933
9.42433e-17	0.005328
9.42416e-17	0.005336
9.42399e-17	0.005344
9.42399e-17	0.006498
9.42399e-17	0.005865
9.42351e-17	0.005364
9.42235e-17	0.005879
9.42235e-17	0.009134
9.42235e-17	0.005678
9.42235e-17	0.005668
5.23346e-17	0.005385
5.23322e-17	0.0053
5.23322e-17	0.005274
5.2318e-17	0.005322
5.22907e-17	0.00528
5.22886e-17	0.005296
5.22842e-17	0.005287
5.22669e-17	0.005296
5.22646e-17	0.005326
5.22576e-17	0.005327
2.39443e-17	0.005257
2.39405e-17	0.005296
2.39399e-17	0.00523
2.39323e-17	0.005263
2.39257e-17	0.005414
2.39236e-17	0.005292
2.39229e-17	0.005297
2.39161e-17	0.005358
2.39159e-17	0.005307
2.39118e-17	0.005326
1.13597e-17	0.005266
1.13591e-17	0.00527
1.13591e-17	0.005487
1.13591e-17	0.005266
1.1359e-17	0.005366
1.13585e-17	0.00529
1.13581e-17	0.005293
1.13569e-17	0.005295
1.13553e-17	0.005286
1.13466e-17	0.006287
4.81263e-18	0.005277
4.81263e-18	0.0063
4.8103e-18	0.005312
4.80758e-18	0.005411
4.80754e-18	0.005271
4.80613e-18	0.005296
4.80613e-18	0.005438
4.80613e-18	0.005292
4.80462e-18	0.005277
4.80435e-18	0.005292
1.19854e-18	0.00594
1.19842e-18	0.005347
1.19734e-18	0.006553
1.19734e-18	0.005305
1.19731e-18	0.005335
1.19731e-18	0.005307
1.19731e-18	0.005316
1.1965e-18	0.005367
1.1965e-18	0.005291
1.1965e-18	0.005296
2.70626e-19	0.005298
2.70626e-19	0.005277
2.70626e-19	0.005291
2.70291e-19	0.00527
2.70274e-19	0.005247
2.70274e-19	0.005439
2.70195e-19	0.005397
2.70195e-19	0.005343
2.70195e-19	0.006409
2.70195e-19	0.005348
5.49538e-20	0.008944
5.49374e-20	0.005309
5.48332e-20	0.005275
5.48332e-20	0.005301
5.48332e-20	0.005332
5.48332e-20	0.005271
5.48113e-20	0.005387
5.47598e-20	0.005259
5.47585e-20	0.005429
5.47137e-20	0.005291
4.51772e-21	0.005309
4.51156e-21	0.005277
4.49975e-21	0.005288
4.49412e-21	0.005361
4.48806e-21	0.005293
4.48648e-21	0.005314
4.48627e-21	0.005299
4.47706e-21	0.005299
4.47706e-21	0.005384
4.47372e-21	0.005316
5.17286e-26	0.005305
5.16754e-26	0.005324
5.16049e-26	0.005306
5.1578e-26	0.005364
5.15771e-26	0.005291
5.15771e-26	0.005294
5.13265e-26	0.005314
5.13099e-26	0.005335
5.12908e-26	0.005332
5.12684e-26	0.00532
4.31932e-53	0.005307
4.29541e-53	0.00532
4.28964e-53	0.005377
4.27428e-53	0.005925
4.26119e-53	0.005293
4.19531e-53	0.00533
4.15279e-53	0.005282
4.07637e-53	0.005356
4.075e-53	0.005304
4.04351e-53	0.005449
0	0.003982
0	0.004046
0	0.004021
0	0.003989
0	0.004026
0	0.004001
0	0.003998
0	0.004014
0	0.003987
0	0.003991
0	0.005261
0	0.004002
0	0.003984
0	0.003993
0	0.003992
0	0.004005
0	0.003995
0	0.003992
0	0.004035
0	0.003979
0	0.003947
0	0.004027
0	0.003949
0	0.004001
0	0.003983
0	0.004013
0	0.004003
0	0.00399
0	0.003983
0	0.004052
0	0.003944
0	0.004017
0	0.003968
0	0.003975
0	0.003933
0	0.003994
0	0.003962
0	0.003992
0	0.003976
0	0.003994
0	0.003986
0	0.003992
0	0.003975
0	0.004052
0	0.004029
0	0.004014
0	0.003948
0	0.00399
0	0.003997
0	0.004054
0	0.003996
0	0.004004
0	0.00399
0	0.003991
0	0.003985
0	0.004015
0	0.004824
0	0.003994
0	0.003987
0	0.003983
0	0.00401
0	0.004005
0	0.004004
0	0.003996
0	0.003968
0	0.003968
0	0.003957
0	0.003969
0	0.003981
0	0.003952
0	0.00394
0	0.003968
0	0.003951
0	0.003956
0	0.003988
0	0.003997
0	0.004076
0	0.003989
0	0.004833
0	0.004012
0	0.003989
0	0.004008
0	0.003994
0	0.003993
0	0.004006
0	0.003963
0	0.003996
0	0.004091
0	0.003968
0	0.004023
0	0.00402
0	0.003994
0	0.003986
0	0.004004
0	0.003945
0	0.004016
0	0.003983
0	0.004003
0	0.004003
0	0.004006
0	0.003985
0	0.003997
0	0.004822
0	0.004004
0	0.003994
0	0.003991
0	0.003991
0	0.004029
0	0.004051
0	0.00402
0	0.00404
0	0.004031
0	0.004014
0	0.004807
0	0.004019
0	0.003999
0	0.00399
0	0.004012
0	0.00398
0	0.004224
0	0.004239
0	0.006857
0	0.004845
0	0.004288
0	0.004001
0	0.004007
0	0.003998
0	0.006764
0	0.003949
0	0.003976
0	0.003981
0	0.003972
0	0.004029
0	0.003989
0	0.003989
0	0.003992
0	0.003973
0	0.004
0	0.004788
0	0.003993
0	0.004001
0	0.003993
0	0.004016
0	0.003999
0	0.003992
0	0.004016
0	0.003988
0	0.004038
0	0.004022
0	0.003955
0	0.004342
0	0.00401
0	0.004014
0	0.004002
0	0.004
0	0.003996
0	0.004862
0	0.003989
0	0.003943
0	0.003973
0	0.004218
0	0.003972
0	0.003933
0	0.004002
0	0.003988
0	0.005197
0	0.003981
0	0.006289
0	0.003984
0	0.00406
0	0.003993
0	0.004011
0	0.003986
0	0.004036
0	0.004003
0	0.004048
0	0.004224
0	0.004254
0	0.004022
0	0.003996
0	0.003982
0	0.004869
0	0.004242
0	0.004824
0	0.003985
0	0.004008
0	0.003985
0	0.004013
0	0.003991
0	0.004066
0	0.003981
0	0.003998
0	0.003933
0	0.004016
0	0.003975
0	0.004005
0	0.004083
0	0.004
0	0.003981
0	0.004846
0	0.003964
0	0.003958
0	0.003947
0	0.00398
0	0.003947
0	0.00397
0	0.003983
0	0.003964
0	0.004134
0	0.003973
0	0.003986
0	0.004005
0	0.003981
0	0.003998
0	0.003997
0	0.003997
0	0.003973
0	0.003999
0	0.004037
0	0.004828
0	0.003987
0	0.003999
0	0.003974
0	0.004009
0	0.003976
0	0.003994
0	0.004792
0	0.004055
0	0.00401
0	0.003987
0	0.003988
0	0.003996
0	0.003991
0	0.004031
0	0.00401
0	0.003972
0	0.003987
0	0.004848
0	0.004018
0	0.004001
0	0.004308
0	0.003998
0	0.003986
0	0.003999
0	0.003945
0	0.003984
0	0.00392
0	0.003956
0	0.003928
0	0.004171
0	0.003986
0	0.004014
0	0.003986
0	0.003999
0	0.003983
0	0.006221
0	0.004024
0	0.003994
0	0.003986
0	0.004088
0	0.004065
0	0.004003
0	0.004896
0	0.006552
0	0.003994
0	0.004018
0	0.004012
0	1.2e-05
0	0.003997
0	0.004008
0	0.003985
0	0.004031
0	0.004831
0	0.003995
0	0.003995
0	0.004014
0	0.00399
0	0.003996
0	0.004013
0	0.00428


==> FIG/LINE/data/RWR_DBLP.txt <==
0.178167	1.51349
0.00336221	0.427441
0.00198932	0.377638
0.00188925	0.392261
0.00177867	0.43806
0.00172447	0.257392
0.00171866	0.366933
0.00164826	0.254785
0.00159068	0.34951
0.00156466	0.306428
2.30174e-05	0.003333
2.30069e-05	0.003315
2.30047e-05	0.003372
2.29888e-05	0.003289
2.2979e-05	0.003478
2.29575e-05	0.003283
2.29559e-05	0.003856
2.29305e-05	0.003288
2.29268e-05	0.003375
2.29183e-05	0.003433
1.10797e-05	0.00328
1.10776e-05	0.003309
1.10766e-05	0.003276
1.10713e-05	0.006544
1.10664e-05	0.003375
1.10645e-05	0.004642
1.10616e-05	0.003276
1.10575e-05	0.003444
1.10573e-05	0.003284
1.10548e-05	0.003289
7.26484e-06	0.003337
7.26399e-06	0.003332
7.26368e-06	0.00335
7.2634e-06	0.003649
7.26219e-06	0.00341
7.26178e-06	0.00356
7.26048e-06	0.003389
7.2599e-06	0.003292
7.25972e-06	0.003323
7.2593e-06	0.0034
5.31082e-06	0.003191
5.31082e-06	0.003504
5.31082e-06	0.003099
5.31e-06	0.003135
5.31e-06	0.003296
5.30915e-06	0.003263
5.30915e-06	0.003268
5.30915e-06	0.003265
5.30915e-06	0.003547
5.30915e-06	0.003254
4.17445e-06	0.003279
4.17429e-06	0.003315
4.17422e-06	0.003268
4.1741e-06	0.003923
4.17358e-06	0.003296
4.17321e-06	0.003511
4.17292e-06	0.003243
4.1727e-06	0.003278
4.17248e-06	0.003269
4.17211e-06	0.0033
3.41906e-06	0.003273
3.41899e-06	0.004003
3.41884e-06	0.004005
3.41861e-06	0.003575
3.41842e-06	0.003522
3.41842e-06	0.003591
3.41842e-06	0.003307
3.41842e-06	0.00327
3.418e-06	0.003306
3.41799e-06	0.003316
2.86456e-06	0.003257
2.86433e-06	0.003263
2.8643e-06	0.003269
2.86417e-06	0.00331
2.86404e-06	0.003286
2.86398e-06	0.003283
2.86387e-06	0.003255
2.86386e-06	0.00325
2.86384e-06	0.003257
2.86378e-06	0.003288
2.46606e-06	0.003268
2.46605e-06	0.003588
2.46586e-06	0.00326
2.46586e-06	0.003243
2.46586e-06	0.003242
2.46586e-06	0.003249
2.46572e-06	0.003293
2.4654e-06	0.003266
2.46536e-06	0.003347
2.46529e-06	0.003277
2.14537e-06	0.003305
2.14525e-06	0.003292
2.14524e-06	0.00327
2.14523e-06	0.003257
2.14514e-06	0.003223
2.14513e-06	0.003282
2.14512e-06	0.003265
2.14496e-06	0.003279
2.14478e-06	0.003352
2.14478e-06	0.00332
1.89908e-06	0.003315
1.89898e-06	0.003253
1.89897e-06	0.003274
1.89895e-06	0.003274
1.89894e-06	0.003306
1.89872e-06	0.003261
1.89869e-06	0.003255
1.89866e-06	0.00326
1.89858e-06	0.003517
1.89857e-06	0.003313
1.69277e-06	0.003265
1.69276e-06	0.003134
1.6927e-06	0.003154
1.69267e-06	0.003125
1.69264e-06	0.003108
1.6926e-06	0.003131
1.69249e-06	0.003107
1.69246e-06	0.003237
1.69239e-06	0.00328
1.69235e-06	0.003803
1.51685e-06	0.003255
1.51672e-06	0.003309
1.5167e-06	0.00376
1.5167e-06	0.003523
1.51663e-06	0.003491
1.51662e-06	0.003501
1.51657e-06	0.003283
1.51653e-06	0.003377
1.5165e-06	0.003253
1.51634e-06	0.003271
1.36874e-06	0.003335
1.36867e-06	0.003296
1.36861e-06	0.003628
1.36854e-06	0.003268
1.36854e-06	0.003253
1.36851e-06	0.003269
1.3685e-06	0.003274
1.3685e-06	0.003301
1.36849e-06	0.003259
1.36848e-06	0.003297
1.24426e-06	0.003233
1.24426e-06	0.003239
1.24425e-06	0.003253
1.24424e-06	0.003271
1.24424e-06	0.00326
1.24417e-06	0.003331
1.24416e-06	0.003337
1.24414e-06	0.00328
1.24414e-06	0.00326
1.24414e-06	0.003289
1.13606e-06	0.003256
1.13602e-06	0.003257
1.13601e-06	0.003249
1.13598e-06	0.003264
1.13594e-06	0.003289
1.13588e-06	0.003263
1.13588e-06	0.003267
1.13587e-06	0.003251
1.13584e-06	0.003339
1.13582e-06	0.003226
1.04212e-06	0.00391
1.04212e-06	0.003307
1.04212e-06	0.003311
1.04212e-06	0.003256
1.04212e-06	0.00325
1.04212e-06	0.003241
1.04211e-06	0.003273
1.04208e-06	0.003255
1.04204e-06	0.00325
1.04204e-06	0.00325
9.60592e-07	0.003263
9.60555e-07	0.003253
9.60555e-07	0.003263
9.60555e-07	0.003239
9.60555e-07	0.003248
9.60537e-07	0.003244
9.60486e-07	0.003268
9.60476e-07	0.003265
9.60475e-07	0.003266
9.60439e-07	0.003277
8.86656e-07	0.003252
8.86627e-07	0.003259
8.86611e-07	0.003254
8.86574e-07	0.003263
8.86549e-07	0.003294
8.86549e-07	0.003268
8.86548e-07	0.003278
8.86531e-07	0.003255
8.86469e-07	0.00326
8.86466e-07	0.00328
8.21521e-07	0.003318
8.21521e-07	0.003316
8.21521e-07	0.003287
8.21483e-07	0.003238
8.21482e-07	0.003249
8.21463e-07	0.003233
8.21453e-07	0.003265
8.21423e-07	0.003252
8.21423e-07	0.003255
8.21422e-07	0.003281
7.62202e-07	0.003273
7.622e-07	0.003253
7.62199e-07	0.00324
7.62171e-07	0.00327
7.62171e-07	0.00326
7.62171e-07	0.003264
7.62171e-07	0.003303
7.62171e-07	0.003245
7.62171e-07	0.003272
7.62139e-07	0.003266
7.07612e-07	0.003247
7.07612e-07	0.003258
7.07612e-07	0.003259
7.07612e-07	0.003237
7.07605e-07	0.003291
7.07588e-07	0.003262
7.0757e-07	0.003247
7.07569e-07	0.003284
7.07569e-07	0.003261
7.07569e-07	0.003249
6.58946e-07	0.00333
6.58903e-07	0.003304
6.58897e-07	0.003232
6.58897e-07	0.00326
6.58893e-07	0.003291
6.58874e-07	0.003409
6.58737e-07	0.003245
6.58717e-07	0.003262
6.58707e-07	0.003271
6.58702e-07	0.003279
6.16022e-07	0.003269
6.1602e-07	0.003268
6.15965e-07	0.003235
6.15957e-07	0.003254
6.15957e-07	0.003258
6.15957e-07	0.003265
6.15957e-07	0.003269
6.15952e-07	0.003253
6.15949e-07	0.003277
6.15947e-07	0.003248
5.76972e-07	0.00325
5.76967e-07	0.00325
5.76956e-07	0.003304
5.76953e-07	0.003256
5.76953e-07	0.003815
5.76953e-07	0.003269
5.76948e-07	0.003274
5.76938e-07	0.003286
5.7693e-07	0.003285
5.76913e-07	0.003133
5.40604e-07	0.00356
5.40593e-07	0.003238
5.40593e-07	0.003266
5.40593e-07	0.003261
5.40589e-07	0.003328
5.40586e-07	0.003313
5.40568e-07	0.003281
5.40567e-07	0.00324
5.40567e-07	0.003238
5.40567e-07	0.003255
5.07115e-07	0.003313
5.07115e-07	0.003248
5.07111e-07	0.006102
5.07111e-07	0.003806
5.07105e-07	0.003269
5.07099e-07	0.003239
5.07097e-07	0.003247
5.07097e-07	0.003248
5.07073e-07	0.003269
5.07067e-07	0.003265
4.77343e-07	0.00326
4.77342e-07	0.003257
4.77336e-07	0.003263
4.77335e-07	0.003309
4.77329e-07	0.003253
4.77306e-07	0.003268
4.77305e-07	0.003272
4.77304e-07	0.00327
4.77303e-07	0.003249
4.77303e-07	0.003287
4.49771e-07	0.003213
4.49769e-07	0.003288
4.49762e-07	0.00325
4.49739e-07	0.003265
4.49735e-07	0.003301
4.49731e-07	0.003245
4.49718e-07	0.003251
4.49666e-07	0.003257
4.49666e-07	0.003275
4.49657e-07	0.00328
4.23761e-07	0.003612
4.23745e-07	0.003252
4.23745e-07	0.003249
4.23745e-07	0.003248
4.23745e-07	0.003256
4.23743e-07	0.00325
4.23741e-07	0.003279
4.2374e-07	0.003261
4.23718e-07	0.003294
4.23699e-07	0.003426
3.99431e-07	0.003208
3.99415e-07	0.003223
3.99413e-07	0.003245
3.99404e-07	0.003274
3.99396e-07	0.003891
3.9939e-07	0.003249
3.99389e-07	0.003261
3.99383e-07	0.003272
3.99375e-07	0.003248
3.99367e-07	0.003248
3.77244e-07	0.003313
3.77235e-07	0.003701
3.77223e-07	0.003273
3.77222e-07	0.003107
3.7722e-07	0.003272
3.7722e-07	0.003285
3.7722e-07	0.003251
3.77219e-07	0.003288
3.77209e-07	0.003292
3.77204e-07	0.003264
3.56325e-07	0.003277
3.56307e-07	0.003251
3.56301e-07	0.003254
3.56296e-07	0.003235
3.56294e-07	0.003257
3.56288e-07	0.003258
3.56287e-07	0.003249
3.56255e-07	0.003261
3.56247e-07	0.003254
3.56247e-07	0.003263
3.36428e-07	0.003406
3.36428e-07	0.00328
3.3642e-07	0.003269
3.36419e-07	0.003126
3.36416e-07	0.003115
3.36414e-07	0.003111
3.36414e-07	0.003095
3.36414e-07	0.003493
3.36411e-07	0.003245
3.36411e-07	0.003258
3.18693e-07	0.003271
3.18685e-07	0.003247
3.18678e-07	0.003248
3.1867e-07	0.003441
3.18668e-07	0.003259
3.18667e-07	0.003259
3.18667e-07	0.003284
3.18667e-07	0.003279
3.18666e-07	0.003291
3.18666e-07	0.003708
3.02088e-07	0.003252
3.02077e-07	0.003279
3.02077e-07	0.003279
3.02074e-07	0.003269
3.02068e-07	0.003255
3.02065e-07	0.003262
3.02063e-07	0.003248
3.02062e-07	0.003767
3.02059e-07	0.003248
3.02056e-07	0.003304
2.86381e-07	0.003306
2.86381e-07	0.003259
2.86381e-07	0.003232
2.86374e-07	0.00321
2.86373e-07	0.003275
2.86371e-07	0.003263
2.8637e-07	0.003282
2.86365e-07	0.003251
2.86363e-07	0.003263
2.86362e-07	0.003249
2.71875e-07	0.003256
2.71875e-07	0.003248
2.71874e-07	0.003236
2.71873e-07	0.003412
2.71864e-07	0.003275
2.71859e-07	0.00329
2.71857e-07	0.003299
2.71852e-07	0.003295
2.71848e-07	0.00331
2.71848e-07	0.003298
2.57834e-07	0.003284
2.5783e-07	0.003733
2.57824e-07	0.003269
2.57823e-07	0.003302
2.57814e-07	0.003239
2.57814e-07	0.003332
2.57811e-07	0.003616
2.57811e-07	0.00329
2.57811e-07	0.003254
2.57811e-07	0.003251
2.44031e-07	0.003268
2.4401e-07	0.003222
2.43999e-07	0.003749
2.43999e-07	0.003246
2.43986e-07	0.003233
2.43984e-07	0.003254
2.43982e-07	0.003263
2.43982e-07	0.003282
2.43979e-07	0.003251
2.43966e-07	0.003258
2.31456e-07	0.003228
2.31456e-07	0.003292
2.31446e-07	0.003967
2.31444e-07	0.0032
2.31438e-07	0.003715
2.31427e-07	0.003492
2.31422e-07	0.003535
2.31422e-07	0.003828
2.31415e-07	0.003488
2.31406e-07	0.003463
2.19989e-07	0.00348
2.19984e-07	0.003269
2.19981e-07	0.003253
2.19975e-07	0.003244
2.19969e-07	0.003257
2.19959e-07	0.003273
2.19957e-07	0.003244
2.19957e-07	0.003238
2.19957e-07	0.003548
2.19957e-07	0.003283
2.09104e-07	0.003266
2.09104e-07	0.003288
2.09103e-07	0.003249
2.09103e-07	0.003257
2.09103e-07	0.003267
2.09103e-07	0.003821
2.09091e-07	0.003803
2.09091e-07	0.003437
2.09091e-07	0.003483
2.09087e-07	0.003539
1.97914e-07	0.003953
1.97914e-07	0.003557
1.97914e-07	0.003659
1.97914e-07	0.003546
1.97906e-07	0.003836
1.97905e-07	0.003504
1.97904e-07	0.003482
1.97895e-07	0.003522
1.9789e-07	0.003556
1.97886e-07	0.003562
1.87885e-07	0.003551
1.87884e-07	0.003601
1.87881e-07	0.003473
1.87876e-07	0.003521
1.87875e-07	0.003512
1.87873e-07	0.004745
1.8787e-07	0.003694
1.8787e-07	0.004893
1.87857e-07	0.003481
1.87857e-07	0.003477
1.78456e-07	0.003476
1.78455e-07	0.003276
1.78455e-07	0.003262
1.78447e-07	0.003266
1.78442e-07	0.003239
1.7844e-07	0.003224
1.78434e-07	0.003974
1.78434e-07	0.003951
1.78434e-07	0.003712
1.78433e-07	0.003566
1.69377e-07	0.003659
1.6937e-07	0.003564
1.6937e-07	0.003631
1.69369e-07	0.003478
1.69363e-07	0.003476
1.69363e-07	0.005088
1.69363e-07	0.003703
1.69361e-07	0.003477
1.69354e-07	0.003482
1.69354e-07	0.003488
1.60779e-07	0.003208
1.60775e-07	0.003619
1.60773e-07	0.003249
1.60773e-07	0.003222
1.60773e-07	0.003246
1.60773e-07	0.003251
1.60773e-07	0.00329
1.60772e-07	0.003731
1.60765e-07	0.003719
1.60764e-07	0.003812
1.52621e-07	0.00359
1.52621e-07	0.003439
1.5262e-07	0.003515
1.5262e-07	0.003282
1.52619e-07	0.003286
1.52619e-07	0.003139
1.52614e-07	0.00324
1.52609e-07	0.003286
1.52604e-07	0.003257
1.52604e-07	0.004585
1.44884e-07	0.003776
1.44882e-07	0.003478
1.44882e-07	0.003457
1.44881e-07	0.003517
1.44878e-07	0.003252
1.44878e-07	0.003274
1.44878e-07	0.003256
1.44878e-07	0.003261
1.44874e-07	0.003936
1.44874e-07	0.003267
1.37063e-07	0.003255
1.37062e-07	0.003265
1.3706e-07	0.003246
1.3706e-07	0.003238
1.3706e-07	0.003252
1.3706e-07	0.003254
1.3706e-07	0.003485
1.37059e-07	0.00381
1.37052e-07	0.003803
1.37051e-07	0.003249
1.29882e-07	0.003211
1.29882e-07	0.003233
1.29879e-07	0.003264
1.29871e-07	0.003295
1.29869e-07	0.003282
1.29869e-07	0.003301
1.29867e-07	0.003244
1.29866e-07	0.003107
1.29866e-07	0.003127
1.29866e-07	0.003707
1.23198e-07	0.00345
1.23196e-07	0.003483
1.23193e-07	0.003514
1.23193e-07	0.00348
1.23193e-07	0.003248
1.23193e-07	0.003244
1.23193e-07	0.003258
1.23193e-07	0.003243
1.23191e-07	0.003277
1.23191e-07	0.003636
1.16646e-07	0.003495
1.1664e-07	0.003278
1.16638e-07	0.003249
1.16637e-07	0.003253
1.16635e-07	0.003512
1.16635e-07	0.003257
1.16635e-07	0.003244
1.16635e-07	0.003252
1.16635e-07	0.003243
1.16632e-07	0.003928
1.10206e-07	0.003199
1.10206e-07	0.003228
1.10205e-07	0.003112
1.10204e-07	0.004027
1.10198e-07	0.003294
1.10197e-07	0.003233
1.10197e-07	0.003244
1.10194e-07	0.003258
1.10194e-07	0.003289
1.10194e-07	0.003244
1.04057e-07	0.004202
1.04057e-07	0.003239
1.04057e-07	0.00324
1.04056e-07	0.003243
1.04055e-07	0.003968
1.04055e-07	0.003237
1.04053e-07	0.003276
1.0405e-07	0.003269
1.04044e-07	0.003262
1.04042e-07	0.003258
9.78637e-08	0.00327
9.78637e-08	0.003651
9.78597e-08	0.003243
9.7857e-08	0.00384
9.78567e-08	0.003487
9.78562e-08	0.003465
9.78562e-08	0.003467
9.78562e-08	0.003256
9.78506e-08	0.00326
9.78468e-08	0.003273
9.20046e-08	0.003354
9.2003e-08	0.003284
9.20024e-08	0.003265
9.20022e-08	0.003283
9.20009e-08	0.003277
9.19997e-08	0.003236
9.19997e-08	0.003296
9.19962e-08	0.003251
9.19962e-08	0.003255
9.19943e-08	0.003266
8.63416e-08	0.00326
8.63416e-08	0.003426
8.634e-08	0.003261
8.634e-08	0.004381
8.6333e-08	0.003869
8.63262e-08	0.003766
8.63246e-08	0.00346
8.63235e-08	0.003834
8.63226e-08	0.003477
8.63226e-08	0.003495
8.10345e-08	0.003492
8.10345e-08	0.003437
8.10345e-08	0.003269
8.10333e-08	0.003234
8.10318e-08	0.003251
8.10284e-08	0.00325
8.10264e-08	0.003288
8.10264e-08	0.003258
8.10264e-08	0.00324
8.10264e-08	0.003391
7.5631e-08	0.003321
7.5631e-08	0.003239
7.56306e-08	0.003265
7.56301e-08	0.003296
7.56301e-08	0.004449
7.56286e-08	0.003248
7.56243e-08	0.003096
7.5623e-08	0.003265
7.56212e-08	0.00456
7.56184e-08	0.003239
7.02701e-08	0.00325
7.02646e-08	0.003272
7.02646e-08	0.003261
7.02627e-08	0.00325
7.02536e-08	0.003245
7.02528e-08	0.003277
7.02515e-08	0.003087
7.02515e-08	0.003508
7.02515e-08	0.00325
7.02515e-08	0.003284
6.52121e-08	0.003237
6.52043e-08	0.003172
6.52039e-08	0.003157
6.52032e-08	0.003103
6.52009e-08	0.003191
6.52009e-08	0.003121
6.52009e-08	0.003115
6.52009e-08	0.003123
6.52003e-08	0.00315
6.51992e-08	0.003103
6.02272e-08	0.003106
6.02258e-08	0.00311
6.02256e-08	0.00313
6.02207e-08	0.003326
6.02207e-08	0.003338
6.02161e-08	0.003304
6.02129e-08	0.003254
6.02108e-08	0.003267
6.02106e-08	0.00327
6.02101e-08	0.003221
5.53754e-08	0.003233
5.53751e-08	0.003198
5.53747e-08	0.00325
5.53747e-08	0.003273
5.53747e-08	0.003285
5.53733e-08	0.003239
5.53725e-08	0.003624
5.53712e-08	0.003256
5.53704e-08	0.00325
5.5368e-08	0.003235
5.0327e-08	0.003259
5.0324e-08	0.003231
5.0324e-08	0.003228
5.03147e-08	0.003275
5.03142e-08	0.003259
5.03129e-08	0.003259
5.03129e-08	0.003255
5.03126e-08	0.003248
5.03073e-08	0.003245
5.03073e-08	0.003259
4.56461e-08	0.003259
4.56461e-08	0.003284
4.56449e-08	0.003283
4.56412e-08	0.003232
4.56396e-08	0.003397
4.56396e-08	0.003253
4.56387e-08	0.004649
4.56346e-08	0.003261
4.56305e-08	0.003299
4.56302e-08	0.00327
4.08923e-08	0.003255
4.08923e-08	0.003239
4.08866e-08	0.003269
4.08866e-08	0.003365
4.08831e-08	0.003258
4.08817e-08	0.00324
4.08813e-08	0.003263
4.08813e-08	0.003247
4.08811e-08	0.00325
4.08811e-08	0.004535
3.61842e-08	0.003245
3.61813e-08	0.003245
3.61813e-08	0.003259
3.61807e-08	0.003247
3.618e-08	0.003237
3.61777e-08	0.003306
3.61777e-08	0.004797
3.61773e-08	0.003727
3.61768e-08	0.003251
3.61747e-08	0.003249
3.14133e-08	0.003248
3.14121e-08	0.003356
3.14092e-08	0.003253
3.14092e-08	0.003262
3.14092e-08	0.003225
3.14089e-08	0.003264
3.14086e-08	0.003288
3.14053e-08	0.003277
3.13981e-08	0.00328
3.13938e-08	0.003323
2.65695e-08	0.003235
2.65671e-08	0.003527
2.65666e-08	0.004195
2.65666e-08	0.003787
2.65638e-08	0.003633
2.65638e-08	0.003574
2.65638e-08	0.003598
2.65638e-08	0.003551
2.65634e-08	0.003513
2.65623e-08	0.003541
2.16545e-08	0.003544
2.16532e-08	0.003576
2.16532e-08	0.003569
2.16532e-08	0.004012
2.16532e-08	0.00356
2.16532e-08	0.003534
2.16519e-08	0.003627
2.16499e-08	0.003471
2.16497e-08	0.003782
2.16497e-08	0.003582
1.63227e-08	0.003571
1.63227e-08	0.003748
1.63227e-08	0.003957
1.63206e-08	0.003526
1.63206e-08	0.003553
1.63206e-08	0.00348
1.63206e-08	0.003499
1.63196e-08	0.003468
1.63149e-08	0.00324
1.63149e-08	0.003321
1.05281e-08	0.003294
1.05281e-08	0.00325
1.05281e-08	0.003214
1.0525e-08	0.003239
1.05243e-08	0.003244
1.05203e-08	0.003246
1.05201e-08	0.003272
1.05201e-08	0.003289
1.05173e-08	0.003251
1.05173e-08	0.00326
3.97402e-09	0.003236
3.97402e-09	0.003263
3.97356e-09	0.003248
3.97356e-09	0.003257
3.97101e-09	0.003247
3.97101e-09	0.003238
3.97101e-09	0.003247
3.96672e-09	0.003114
3.96507e-09	0.003264
3.96248e-09	0.00312
0	1e-05
0	9e-06
0	9e-06
0	1.1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	8e-06
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	1.1e-05
0	1e-05
0	1e-05
0	9e-06
0	4e-06
0	8e-06
0	1e-05
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	1e-05
0	1e-05
0	1.1e-05
0	8e-06
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	8e-06
0	8e-06
0	8e-06
0	1e-05
0	9e-06
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	1.1e-05
0	1.1e-05
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	1e-05
0	1.1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	8e-06
0	7e-06
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	1e-05
0	1e-05
0	7e-06
0	8e-06
0	1e-05
0	1.1e-05
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	8e-06
0	9e-06
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	1.1e-05
0	9e-06
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1.1e-05
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	1e-05
0	8e-06
0	1e-05
0	9e-06
0	9e-06
0	7e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	1e-05
0	8e-06
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	8e-06
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	1.1e-05
0	1e-05
0	1e-05
0	7e-06
0	9e-06
0	9e-06
0	8e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	1e-05
0	1e-05
0	1e-05
0	9e-06
0	1e-05
0	8e-06
0	1e-05
0	8e-06
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	8e-06
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	9e-06
0	1.1e-05
0	1e-05
0	9e-06
0	8e-06
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	9e-06
0	1e-05
0	1e-05
0	1e-05
0	1e-05
0	9e-06
0	9e-06
0	9e-06
0	1e-05
0	9e-06
0	1.1e-05
0	1e-05
0	9e-06


==> FIG/LINE/data/RWR_LJ.txt <==
0.155589	16.3968
0.00137172	0.050513
0.000257065	0.039599
0.000230407	0.069514
0.000201567	0.039872
0.000187493	0.042246
0.00016054	0.063781
0.000153426	0.038777
0.000133682	0.040645
0.000128574	0.063293
2.40443e-06	0.033743
2.40442e-06	0.035519
2.40439e-06	0.057696
2.40438e-06	0.033939
2.40431e-06	0.035734
2.40431e-06	0.056985
2.40428e-06	0.034266
2.4042e-06	0.033914
2.40412e-06	0.057726
2.40409e-06	0.035527
1.43336e-06	0.033957
1.43336e-06	0.057617
1.43336e-06	0.035214
1.43336e-06	0.034397
1.43334e-06	0.057125
1.43334e-06	0.034255
1.43332e-06	0.03442
1.43331e-06	0.05827
1.43328e-06	0.034397
1.43326e-06	0.035032
1.07589e-06	0.056992
1.07588e-06	0.034052
1.07587e-06	0.034153
1.07586e-06	0.057228
1.07586e-06	0.034407
1.07585e-06	0.034675
1.07585e-06	0.057487
1.07585e-06	0.034051
1.07585e-06	0.034386
1.07584e-06	0.058454
8.71295e-07	0.03394
8.71295e-07	0.034324
8.7129e-07	0.057607
8.7129e-07	0.034687
8.71288e-07	0.034323
8.71282e-07	0.057793
8.7128e-07	0.034046
8.71274e-07	0.034058
8.71274e-07	0.057974
8.71263e-07	0.034474
7.33815e-07	0.034004
7.33812e-07	0.057362
7.33806e-07	0.033881
7.33803e-07	0.034095
7.33799e-07	0.05743
7.33797e-07	0.034173
7.33794e-07	0.034185
7.33792e-07	0.057447
7.3379e-07	0.034001
7.33789e-07	0.034824
6.32433e-07	0.058341
6.32433e-07	0.034681
6.32433e-07	0.034046
6.32432e-07	0.056963
6.32431e-07	0.033937
6.32431e-07	0.03403
6.3243e-07	0.057257
6.32427e-07	0.03413
6.32426e-07	0.034254
6.32425e-07	0.057754
5.55341e-07	0.033705
5.55341e-07	0.033857
5.55338e-07	0.057121
5.55337e-07	0.033796
5.55337e-07	0.034126
5.55336e-07	0.057464
5.55336e-07	0.035191
5.55333e-07	0.03397
5.55331e-07	0.057415
5.55331e-07	0.033693
4.93952e-07	0.035166
4.9395e-07	0.057358
4.93949e-07	0.034368
4.93948e-07	0.033961
4.93946e-07	0.05743
4.93941e-07	0.033966
4.9394e-07	0.0347
4.9394e-07	0.057592
4.9394e-07	0.034224
4.93936e-07	0.034317
4.43642e-07	0.057503
4.43642e-07	0.034398
4.43642e-07	0.033877
4.43641e-07	0.057529
4.43641e-07	0.034759
4.43638e-07	0.034053
4.43637e-07	0.058096
4.43635e-07	0.033913
4.43632e-07	0.034276
4.43632e-07	0.057429
4.01543e-07	0.034742
4.01541e-07	0.033895
4.01541e-07	0.057122
4.0154e-07	0.034071
4.01539e-07	0.034028
4.01539e-07	0.057252
4.01538e-07	0.034052
4.01537e-07	0.034228
4.01537e-07	0.057268
4.01537e-07	0.034109
3.65928e-07	0.034202
3.65928e-07	0.057149
3.65927e-07	0.03419
3.65927e-07	0.033812
3.65926e-07	0.057529
3.65925e-07	0.03374
3.65924e-07	0.03442
3.65921e-07	0.057219
3.6592e-07	0.033942
3.6592e-07	0.034093
3.35275e-07	0.057188
3.35274e-07	0.03387
3.35273e-07	0.034215
3.35273e-07	0.057548
3.35272e-07	0.033977
3.35272e-07	0.039376
3.35271e-07	0.0572
3.35271e-07	0.033883
3.35271e-07	0.034452
3.3527e-07	0.05732
3.08342e-07	0.034017
3.08341e-07	0.034039
3.08341e-07	0.057177
3.0834e-07	0.034168
3.08339e-07	0.035344
3.08338e-07	0.057314
3.08338e-07	0.034522
3.08338e-07	0.033935
3.08336e-07	0.057101
3.08336e-07	0.033796
2.84814e-07	0.034036
2.84813e-07	0.057257
2.84813e-07	0.033855
2.84813e-07	0.033981
2.84813e-07	0.057585
2.84812e-07	0.033927
2.84811e-07	0.034004
2.84811e-07	0.057844
2.84811e-07	0.033962
2.84811e-07	0.034064
2.63961e-07	0.057179
2.6396e-07	0.03384
2.6396e-07	0.035498
2.63958e-07	0.057592
2.63958e-07	0.033995
2.63956e-07	0.033839
2.63956e-07	0.057294
2.63955e-07	0.033904
2.63955e-07	0.034286
2.63954e-07	0.057088
2.45389e-07	0.033964
2.45389e-07	0.034429
2.45389e-07	0.057179
2.45388e-07	0.033848
2.45388e-07	0.034016
2.45386e-07	0.057163
2.45385e-07	0.033674
2.45384e-07	0.033749
2.45384e-07	0.057186
2.45384e-07	0.033967
2.28632e-07	0.034006
2.28631e-07	0.057194
2.2863e-07	0.034067
2.2863e-07	0.034146
2.28629e-07	0.057417
2.28629e-07	0.034191
2.28629e-07	0.034044
2.28629e-07	0.057625
2.28629e-07	0.034026
2.28629e-07	0.033934
2.13515e-07	0.05728
2.13515e-07	0.033982
2.13514e-07	0.034086
2.13514e-07	0.058252
2.13514e-07	0.033856
2.13513e-07	0.033876
2.13513e-07	0.057127
2.13512e-07	0.03392
2.13511e-07	0.034255
2.1351e-07	0.057156
1.998e-07	0.033688
1.998e-07	0.033895
1.99799e-07	0.057228
1.99799e-07	0.033839
1.99799e-07	0.034487
1.99798e-07	0.057373
1.99798e-07	0.034024
1.99798e-07	0.034026
1.99797e-07	0.057307
1.99797e-07	0.03473
1.87449e-07	0.033959
1.87449e-07	0.05712
1.87449e-07	0.033842
1.87448e-07	0.033878
1.87448e-07	0.057305
1.87448e-07	0.033962
1.87447e-07	0.03389
1.87447e-07	0.057181
1.87447e-07	0.033899
1.87447e-07	0.033855
1.76123e-07	0.057339
1.76123e-07	0.033794
1.76123e-07	0.033865
1.76123e-07	0.057064
1.76122e-07	0.033785
1.76122e-07	0.033926
1.76122e-07	0.057225
1.76122e-07	0.034554
1.76121e-07	0.034051
1.76121e-07	0.057213
1.65761e-07	0.034031
1.6576e-07	0.033747
1.6576e-07	0.057129
1.6576e-07	0.033787
1.65759e-07	0.034096
1.65759e-07	0.057175
1.65759e-07	0.033709
1.65759e-07	0.033877
1.65759e-07	0.057257
1.65759e-07	0.033957
1.56105e-07	0.034069
1.56105e-07	0.057345
1.56104e-07	0.033876
1.56104e-07	0.033839
1.56104e-07	0.057104
1.56104e-07	0.033939
1.56104e-07	0.034176
1.56104e-07	0.057087
1.56103e-07	0.033854
1.56103e-07	0.03423
1.47269e-07	0.057071
1.47269e-07	0.033836
1.47269e-07	0.033946
1.47269e-07	0.057145
1.47268e-07	0.033838
1.47268e-07	0.033954
1.47268e-07	0.057163
1.47268e-07	0.033895
1.47268e-07	0.034021
1.47267e-07	0.057454
1.39105e-07	0.034927
1.39105e-07	0.033885
1.39105e-07	0.057101
1.39105e-07	0.033882
1.39105e-07	0.034027
1.39104e-07	0.057195
1.39104e-07	0.033884
1.39103e-07	0.034108
1.39103e-07	0.057815
1.39103e-07	0.033923
1.31511e-07	0.034052
1.3151e-07	0.057139
1.3151e-07	0.034066
1.3151e-07	0.033894
1.3151e-07	0.057174
1.3151e-07	0.034001
1.3151e-07	0.033932
1.31509e-07	0.05718
1.31509e-07	0.033903
1.31509e-07	0.033846
1.24402e-07	0.057159
1.24402e-07	0.034634
1.24402e-07	0.033935
1.24402e-07	0.057125
1.24402e-07	0.033775
1.24401e-07	0.033961
1.24401e-07	0.057044
1.24401e-07	0.033718
1.24401e-07	0.035185
1.24401e-07	0.057231
1.17756e-07	0.034293
1.17756e-07	0.034015
1.17756e-07	0.057224
1.17756e-07	0.033738
1.17756e-07	0.033956
1.17756e-07	0.05707
1.17755e-07	0.033791
1.17755e-07	0.033824
1.17755e-07	0.057117
1.17755e-07	0.034048
1.11571e-07	0.03388
1.11571e-07	0.057121
1.11571e-07	0.034179
1.11571e-07	0.033904
1.11571e-07	0.057061
1.1157e-07	0.034064
1.1157e-07	0.033909
1.1157e-07	0.057049
1.1157e-07	0.033684
1.1157e-07	0.033817
1.05778e-07	0.057161
1.05778e-07	0.033768
1.05778e-07	0.033995
1.05778e-07	0.057152
1.05778e-07	0.034027
1.05777e-07	0.03377
1.05777e-07	0.057393
1.05777e-07	0.033865
1.05777e-07	0.033893
1.05777e-07	0.057086
1.0035e-07	0.033794
1.0035e-07	0.033858
1.0035e-07	0.057118
1.0035e-07	0.033918
1.0035e-07	0.034009
1.0035e-07	0.056986
1.0035e-07	0.03382
1.0035e-07	0.033767
1.0035e-07	0.057139
1.0035e-07	0.033992
9.52372e-08	0.03403
9.52371e-08	0.057091
9.5237e-08	0.033969
9.5237e-08	0.033758
9.52369e-08	0.057246
9.52368e-08	0.033825
9.52366e-08	0.034415
9.52364e-08	0.057034
9.52364e-08	0.033924
9.52362e-08	0.033872
9.04714e-08	0.057232
9.04714e-08	0.034107
9.04713e-08	0.03416
9.04712e-08	0.057364
9.04711e-08	0.033845
9.0471e-08	0.033748
9.04706e-08	0.057031
9.04706e-08	0.034035
9.04703e-08	0.034012
9.04703e-08	0.057242
8.59838e-08	0.033989
8.59837e-08	0.033935
8.59835e-08	0.057022
8.59834e-08	0.033833
8.59831e-08	0.033882
8.5983e-08	0.057172
8.59827e-08	0.033682
8.59826e-08	0.034006
8.59823e-08	0.057343
8.59823e-08	0.033915
8.17271e-08	0.034446
8.17268e-08	0.057219
8.17266e-08	0.033968
8.17265e-08	0.033919
8.17265e-08	0.057192
8.17264e-08	0.033879
8.17262e-08	0.033961
8.17261e-08	0.057136
8.17261e-08	0.034632
8.1726e-08	0.033875
7.7742e-08	0.057325
7.77419e-08	0.033841
7.77419e-08	0.03387
7.77419e-08	0.057134
7.77417e-08	0.034676
7.77415e-08	0.033697
7.77414e-08	0.057861
7.77412e-08	0.033862
7.77412e-08	0.03397
7.7741e-08	0.057212
7.39338e-08	0.033717
7.39336e-08	0.033949
7.39334e-08	0.057776
7.39331e-08	0.03382
7.3933e-08	0.033874
7.39327e-08	0.057074
7.39326e-08	0.033893
7.39325e-08	0.033842
7.39325e-08	0.057072
7.39324e-08	0.03386
7.03681e-08	0.034192
7.03681e-08	0.057071
7.03681e-08	0.034603
7.03681e-08	0.033905
7.03681e-08	0.057076
7.03681e-08	0.033885
7.03681e-08	0.034
7.0368e-08	0.057108
7.03677e-08	0.03413
7.03677e-08	0.033967
6.70121e-08	0.057205
6.7012e-08	0.033716
6.7012e-08	0.033935
6.70118e-08	0.05717
6.70118e-08	0.033757
6.70117e-08	0.033904
6.70117e-08	0.057336
6.70116e-08	0.033908
6.70116e-08	0.033996
6.70116e-08	0.057336
6.38091e-08	0.034102
6.38089e-08	0.033867
6.38088e-08	0.057173
6.38086e-08	0.033795
6.38085e-08	0.034037
6.38081e-08	0.057046
6.38081e-08	0.033869
6.38081e-08	0.033891
6.3808e-08	0.057188
6.38079e-08	0.033864
6.07801e-08	0.033985
6.078e-08	0.057223
6.07798e-08	0.033841
6.07798e-08	0.033894
6.07797e-08	0.057172
6.07796e-08	0.033906
6.07795e-08	0.033943
6.07794e-08	0.057257
6.07794e-08	0.033851
6.07792e-08	0.034199
5.78974e-08	0.057105
5.78974e-08	0.033621
5.78973e-08	0.033734
5.78973e-08	0.057141
5.78973e-08	0.037105
5.78973e-08	0.03423
5.78972e-08	0.057154
5.78972e-08	0.033956
5.78971e-08	0.033651
5.78971e-08	0.057494
5.51502e-08	0.033732
5.51502e-08	0.034157
5.51501e-08	0.057095
5.51501e-08	0.03459
5.51501e-08	0.033715
5.515e-08	0.05695
5.515e-08	0.033542
5.515e-08	0.033533
5.51497e-08	0.057057
5.51495e-08	0.033878
5.25526e-08	0.033508
5.25526e-08	0.057087
5.25525e-08	0.033535
5.25525e-08	0.033804
5.25524e-08	0.057174
5.25524e-08	0.059434
5.25524e-08	0.03372
5.25524e-08	0.057171
5.25524e-08	0.047957
5.25522e-08	0.059556
5.00835e-08	0.057046
5.00835e-08	0.033779
5.00835e-08	0.047206
5.00832e-08	0.057317
5.00831e-08	0.047901
5.00831e-08	0.059811
5.00831e-08	0.057147
5.00829e-08	0.059646
5.00829e-08	0.059461
5.00828e-08	0.057129
4.77562e-08	0.059777
4.77561e-08	0.05958
4.7756e-08	0.056961
4.7756e-08	0.059578
4.77559e-08	0.059452
4.77559e-08	0.057399
4.77559e-08	0.059326
4.77559e-08	0.059638
4.77559e-08	0.056983
4.77558e-08	0.059445
4.55275e-08	0.059396
4.55275e-08	0.056938
4.55274e-08	0.059727
4.55274e-08	0.059509
4.55274e-08	0.057018
4.55273e-08	0.059417
4.55273e-08	0.05963
4.55273e-08	0.057044
4.55272e-08	0.059344
4.55272e-08	0.059595
4.34057e-08	0.05705
4.34057e-08	0.059384
4.34057e-08	0.059595
4.34055e-08	0.057152
4.34054e-08	0.059388
4.34054e-08	0.059499
4.34053e-08	0.057018
4.34052e-08	0.05941
4.34052e-08	0.059583
4.34052e-08	0.057191
4.13673e-08	0.059257
4.13673e-08	0.059526
4.13673e-08	0.057168
4.13673e-08	0.059391
4.13671e-08	0.059614
4.13671e-08	0.057038
4.1367e-08	0.059467
4.1367e-08	0.059481
4.1367e-08	0.057222
4.13669e-08	0.059376
3.94277e-08	0.059418
3.94277e-08	0.057001
3.94277e-08	0.059297
3.94276e-08	0.059473
3.94276e-08	0.057074
3.94276e-08	0.059342
3.94276e-08	0.059725
3.94274e-08	0.057187
3.94274e-08	0.059357
3.94274e-08	0.059469
3.75783e-08	0.057031
3.75782e-08	0.059381
3.75782e-08	0.059538
3.75781e-08	0.056946
3.75781e-08	0.059374
3.75781e-08	0.059431
3.7578e-08	0.056974
3.75779e-08	0.060266
3.75779e-08	0.059407
3.75777e-08	0.057307
3.58119e-08	0.059323
3.58119e-08	0.059537
3.58118e-08	0.056988
3.58118e-08	0.059401
3.58117e-08	0.059733
3.58117e-08	0.057172
3.58116e-08	0.059593
3.58116e-08	0.059567
3.58115e-08	0.056886
3.58114e-08	0.059384
3.41372e-08	0.059615
3.41372e-08	0.058464
3.41372e-08	0.059405
3.41372e-08	0.059721
3.41371e-08	0.056928
3.41371e-08	0.059373
3.41371e-08	0.059491
3.4137e-08	0.057066
3.4137e-08	0.059304
3.4137e-08	0.059588
3.25418e-08	0.057015
3.25418e-08	0.059474
3.25418e-08	0.059383
3.25418e-08	0.057163
3.25417e-08	0.06017
3.25416e-08	0.059541
3.25416e-08	0.058459
3.25415e-08	0.059451
3.25413e-08	0.060219
3.25413e-08	0.057284
3.10283e-08	0.059324
3.10281e-08	0.059567
3.1028e-08	0.057161
3.1028e-08	0.059331
3.1028e-08	0.059682
3.1028e-08	0.05721
3.1028e-08	0.059335
3.10279e-08	0.059591
3.10279e-08	0.057839
3.10278e-08	0.059679
2.95894e-08	0.059486
2.95894e-08	0.057208
2.95894e-08	0.059341
2.95894e-08	0.059498
2.95894e-08	0.057169
2.95894e-08	0.059404
2.95893e-08	0.059496
2.95893e-08	0.057045
2.95893e-08	0.059519
2.95892e-08	0.059456
2.82034e-08	0.057094
2.82034e-08	0.059299
2.82033e-08	0.059521
2.82033e-08	0.057021
2.82032e-08	0.059456
2.82032e-08	0.059517
2.82032e-08	0.057051
2.82032e-08	0.059367
2.82031e-08	0.059467
2.82031e-08	0.057346
2.68875e-08	0.059316
2.68875e-08	0.059689
2.68875e-08	0.056961
2.68875e-08	0.059332
2.68875e-08	0.059345
2.68874e-08	0.05701
2.68874e-08	0.059398
2.68874e-08	0.059441
2.68873e-08	0.057095
2.68873e-08	0.059357
2.56315e-08	0.059455
2.56315e-08	0.056934
2.56314e-08	0.059562
2.56314e-08	0.05949
2.56313e-08	0.056983
2.56313e-08	0.059401
2.56313e-08	0.059445
2.56312e-08	0.05704
2.56312e-08	0.059477
2.56312e-08	0.060383
2.44398e-08	0.057182
2.44397e-08	0.059407
2.44397e-08	0.059438
2.44397e-08	0.056996
2.44396e-08	0.059268
2.44396e-08	0.059493
2.44396e-08	0.057104
2.44396e-08	0.059609
2.44396e-08	0.059389
2.44396e-08	0.056973
2.3296e-08	0.05937
2.32959e-08	0.059509
2.32959e-08	0.05722
2.32959e-08	0.059368
2.32959e-08	0.059444
2.32958e-08	0.057063
2.32958e-08	0.059273
2.32958e-08	0.059483
2.32957e-08	0.05701
2.32957e-08	0.059469
2.22397e-08	0.05945
2.22397e-08	0.057052
2.22397e-08	0.059333
2.22397e-08	0.059577
2.22396e-08	0.057021
2.22396e-08	0.059338
2.22396e-08	0.059556
2.22396e-08	0.057013
2.22396e-08	0.059562
2.22395e-08	0.059531
2.11791e-08	0.056952
2.1179e-08	0.059414
2.1179e-08	0.059535
2.1179e-08	0.056999
2.1179e-08	0.059334
2.11789e-08	0.059623
2.11789e-08	0.056979
2.11789e-08	0.059669
2.11788e-08	0.059489
2.11788e-08	0.057151
2.01791e-08	0.059346
2.01791e-08	0.059448
2.01791e-08	0.057095
2.01791e-08	0.059258
2.01791e-08	0.059434
2.01791e-08	0.057005
2.01791e-08	0.059461
2.01791e-08	0.059522
2.01791e-08	0.057106
2.0179e-08	0.059413
1.92111e-08	0.059565
1.92111e-08	0.056962
1.9211e-08	0.059363
1.9211e-08	0.059569
1.9211e-08	0.057025
1.9211e-08	0.05943
1.92109e-08	0.059445
1.92109e-08	0.057025
1.92109e-08	0.059569
1.92109e-08	0.059604
1.82958e-08	0.05712
1.82958e-08	0.059355
1.82957e-08	0.059488
1.82957e-08	0.057121
1.82956e-08	0.059989
1.82956e-08	0.059569
1.82955e-08	0.057059
1.82955e-08	0.059387
1.82955e-08	0.0595
1.82955e-08	0.057129
1.74184e-08	0.059336
1.74184e-08	0.059494
1.74184e-08	0.057054
1.74183e-08	0.059296
1.74183e-08	0.059583
1.74183e-08	0.056981
1.74183e-08	0.059487
1.74183e-08	0.059435
1.74183e-08	0.057023
1.74183e-08	0.059433
1.65668e-08	0.059492
1.65668e-08	0.057102
1.65668e-08	0.059341
1.65668e-08	0.059658
1.65668e-08	0.057083
1.65667e-08	0.059403
1.65667e-08	0.059534
1.65666e-08	0.057097
1.65666e-08	0.059443
1.65666e-08	0.05947
1.57564e-08	0.057192
1.57564e-08	0.059424
1.57564e-08	0.059487
1.57564e-08	0.056998
1.57564e-08	0.059324
1.57564e-08	0.059706
1.57564e-08	0.057042
1.57564e-08	0.059518
1.57563e-08	0.059794
1.57563e-08	0.057035
1.49792e-08	0.059519
1.49792e-08	0.059764
1.49792e-08	0.057046
1.49792e-08	0.059322
1.49792e-08	0.059471
1.49791e-08	0.057197
1.49791e-08	0.059286
1.4979e-08	0.059527
1.4979e-08	0.057141
1.4979e-08	0.059327
1.42349e-08	0.059461
1.42348e-08	0.057135
1.42348e-08	0.059355
1.42348e-08	0.059423
1.42348e-08	0.057002
1.42348e-08	0.059432
1.42348e-08	0.059608
1.42348e-08	0.057012
1.42347e-08	0.05929
1.42347e-08	0.059521
1.3521e-08	0.056949
1.3521e-08	0.059558
1.3521e-08	0.059434
1.3521e-08	0.057322
1.3521e-08	0.059306
1.3521e-08	0.059435
1.3521e-08	0.057066
1.3521e-08	0.059385
1.35209e-08	0.059508
1.35209e-08	0.056963
1.2835e-08	0.059421
1.2835e-08	0.05955
1.28349e-08	0.05715
1.28349e-08	0.059439
1.28349e-08	0.059359
1.28349e-08	0.057059
1.28349e-08	0.059337
1.28349e-08	0.059614
1.28349e-08	0.057035
1.28348e-08	0.059471
1.21775e-08	0.05945
1.21775e-08	0.057058
1.21775e-08	0.059281
1.21774e-08	0.05951
1.21774e-08	0.057156
1.21774e-08	0.059419
1.21774e-08	0.059371
1.21774e-08	0.0571
1.21774e-08	0.059271
1.21774e-08	0.059598
1.15498e-08	0.057144
1.15498e-08	0.05941
1.15498e-08	0.059473
1.15497e-08	0.057041
1.15497e-08	0.059411
1.15497e-08	0.059466
1.15497e-08	0.057204
1.15497e-08	0.059378
1.15496e-08	0.060038
1.15496e-08	0.057066
1.09593e-08	0.059619
1.09592e-08	0.059472
1.09592e-08	0.057105
1.09592e-08	0.059418
1.09592e-08	0.059417
1.09592e-08	0.057002
1.09592e-08	0.059291
1.09592e-08	0.059646
1.09591e-08	0.057152
1.09591e-08	0.059557
1.03838e-08	0.059482
1.03838e-08	0.057026
1.03838e-08	0.05943
1.03838e-08	0.059453
1.03838e-08	0.057072
1.03838e-08	0.059601
1.03838e-08	0.059564
1.03837e-08	0.057148
1.03837e-08	0.059405
1.03837e-08	0.059493
9.83512e-09	0.057059
9.83511e-09	0.059395
9.8351e-09	0.059495
9.8351e-09	0.057083
9.83507e-09	0.059388
9.83505e-09	0.059654
9.83504e-09	0.057243
9.83503e-09	0.059407
9.83503e-09	0.059501
9.83501e-09	0.057061
9.31304e-09	0.059456
9.31304e-09	0.059543
9.31304e-09	0.057044
9.31302e-09	0.059434
9.31302e-09	0.059638
9.31296e-09	0.057011
9.31295e-09	0.059351
9.31294e-09	0.059453
9.31294e-09	0.057593
9.31293e-09	0.059417
8.82701e-09	0.059472
8.82701e-09	0.057045
8.827e-09	0.059455
8.82699e-09	0.059622
8.82699e-09	0.057226
8.82698e-09	0.059348
8.82696e-09	0.059628
8.82693e-09	0.057058
8.82692e-09	0.059456
8.82691e-09	0.059433
8.36452e-09	0.057045
8.36452e-09	0.059369
8.36449e-09	0.05947
8.36448e-09	0.056987
8.36447e-09	0.059643
8.36447e-09	0.059585
8.36447e-09	0.057031
8.36447e-09	0.059398
8.36446e-09	0.059617
8.36443e-09	0.05695
7.92963e-09	0.059443
7.92963e-09	0.059518
7.92963e-09	0.057102
7.92961e-09	0.059581
7.92961e-09	0.059597
7.9296e-09	0.057148
7.9296e-09	0.059365
7.9296e-09	0.059542
7.92959e-09	0.057417
7.92958e-09	0.059344
7.51064e-09	0.059414
7.51062e-09	0.057134
7.51062e-09	0.059504
7.51062e-09	0.059444
7.51061e-09	0.057126
7.51061e-09	0.0594
7.5106e-09	0.059386
7.5106e-09	0.057006
7.5106e-09	0.059326
7.51059e-09	0.059734
7.10616e-09	0.057002
7.10612e-09	0.059676
7.10611e-09	0.059406
7.10611e-09	0.057033
7.1061e-09	0.059313
7.10606e-09	0.059482
7.10606e-09	0.057193
7.10605e-09	0.059713
7.10605e-09	0.059485
7.10605e-09	0.056985
6.72104e-09	0.059281
6.72102e-09	0.059625
6.72101e-09	0.05712
6.721e-09	0.059363
6.721e-09	0.059517
6.72099e-09	0.057006
6.72099e-09	0.059544
6.72099e-09	0.059588
6.72099e-09	0.057264
6.72099e-09	0.059411
6.34329e-09	0.059496
6.34326e-09	0.057135
6.34326e-09	0.059325
6.34324e-09	0.059673
6.34324e-09	0.057033
6.34323e-09	0.05947
6.34323e-09	0.05948
6.34321e-09	0.057164
6.3432e-09	0.059416
6.34319e-09	0.059697
5.97396e-09	0.057096
5.97396e-09	0.059327
5.97396e-09	0.05959
5.97395e-09	0.057007
5.97395e-09	0.059496
5.97394e-09	0.059515
5.97394e-09	0.057121
5.97394e-09	0.059418
5.97392e-09	0.059745
5.97392e-09	0.057044
5.60867e-09	0.059258
5.60866e-09	0.059754
5.60865e-09	0.057025
5.60864e-09	0.05953
5.60863e-09	0.059463
5.60861e-09	0.057097
5.60861e-09	0.059359
5.6086e-09	0.059596
5.6086e-09	0.056994
5.60859e-09	0.059286
5.24687e-09	0.059434
5.24687e-09	0.057031
5.24687e-09	0.059301
5.24687e-09	0.059498
5.24686e-09	0.05701
5.24686e-09	0.059507
5.24685e-09	0.059396
5.24685e-09	0.05706
5.24685e-09	0.05937
5.24685e-09	0.059497
4.88162e-09	0.057181
4.88162e-09	0.059531
4.8816e-09	0.059584
4.8816e-09	0.057029
4.88158e-09	0.059522
4.88158e-09	0.059489
4.88157e-09	0.057012
4.88157e-09	0.059307
4.88157e-09	0.059402
4.88157e-09	0.057029
4.51933e-09	0.059281
4.51933e-09	0.059471
4.51932e-09	0.057171
4.51932e-09	0.059398
4.5193e-09	0.059569
4.51928e-09	0.056923
4.51921e-09	0.059547
4.51919e-09	0.059438
4.51919e-09	0.05709
4.51917e-09	0.059342
4.14668e-09	0.059453
4.14667e-09	0.057068
4.14667e-09	0.059242
4.14666e-09	0.059476
4.14666e-09	0.056944
4.14666e-09	0.05936
4.14664e-09	0.059375
4.14664e-09	0.056968
4.14663e-09	0.059305
4.14663e-09	0.059451
3.76127e-09	0.057325
3.76127e-09	0.059277
3.76127e-09	0.059577
3.76125e-09	0.057106
3.76125e-09	0.059369
3.76124e-09	0.059528
3.76124e-09	0.057001
3.76123e-09	0.059321
3.76123e-09	0.059443
3.76123e-09	0.057177
3.34197e-09	0.059433
3.34195e-09	0.059456
3.34195e-09	0.057093
3.34195e-09	0.059441
3.34195e-09	0.059628
3.34193e-09	0.057087
3.34193e-09	0.059403
3.34191e-09	0.059673
3.3419e-09	0.056985
3.34187e-09	0.059465
2.87214e-09	0.059494
2.87211e-09	0.057361
2.87209e-09	0.059404
2.87209e-09	0.059722
2.87209e-09	0.057101
2.87208e-09	0.059412
2.87205e-09	0.059508
2.87204e-09	0.057068
2.87201e-09	0.059259
2.87201e-09	0.059498
2.31058e-09	0.057196
2.31057e-09	0.059688
2.31057e-09	0.059414
2.31051e-09	0.057151
2.3105e-09	0.059334
2.3105e-09	0.059618
2.3105e-09	0.057163
2.3105e-09	0.059386
2.31046e-09	0.059446
2.31046e-09	0.057074
1.68123e-09	0.059511
1.68123e-09	0.059528
1.68123e-09	0.057157
1.68119e-09	0.059402
1.68119e-09	0.059476
1.68119e-09	0.057027
1.68117e-09	0.059393
1.68116e-09	0.059437
1.68114e-09	0.057065
1.68114e-09	0.059365
1.02577e-09	0.059601
1.02575e-09	0.057123
1.02571e-09	0.059621
1.0257e-09	0.059549
1.02569e-09	0.057094
1.02569e-09	0.05954
1.02568e-09	0.059447
1.02567e-09	0.057119
1.02566e-09	0.05934
1.02566e-09	0.059468
1.52874e-10	0.057023
1.52449e-10	0.059387
1.52391e-10	0.059495
1.52344e-10	0.058406
1.52344e-10	0.059275
1.52344e-10	0.059605
1.52344e-10	0.056971
1.52344e-10	0.059509
1.52344e-10	0.059464
1.52344e-10	0.057011


==> FIG/LINE/data/RWR_Slashdot.txt <==
0.303315	0.039294
0.0219696	0.018159
0.0213804	0.024976
0.0210858	0.023547
0.0210811	0.026965
0.020588	0.021727
0.0187883	0.02499
0.0186426	0.022725
0.0186014	0.022097
0.0186004	0.023841
0.000104347	0.000616
0.000104187	0.00063
0.00010417	1e-05
0.000104084	0.000663
0.000104014	0.000595
0.000103968	9e-06
0.000103901	1e-05
0.000103836	0.000611
0.00010363	0.000572
0.000103497	0.000542
4.03548e-05	0.000558
4.03033e-05	0.001038
4.02964e-05	0.000996
4.02942e-05	0.000743
4.02349e-05	0.000786
4.0174e-05	0.000761
4.01653e-05	9e-06
4.01424e-05	0.000544
3.99403e-05	0.000631
3.99099e-05	0.000586
2.11569e-05	9e-06
2.11497e-05	9e-06
2.1145e-05	0.000546
2.11448e-05	0.000717
2.11221e-05	0.000542
2.11031e-05	0.000639
2.10981e-05	0.000647
2.10969e-05	0.000657
2.1091e-05	4e-06
2.1091e-05	2e-06
1.43057e-05	0.000648
1.4302e-05	0.000662
1.42916e-05	0.000596
1.42768e-05	0.000643
1.42724e-05	3e-06
1.42699e-05	0.000574
1.42664e-05	0.000699
1.42643e-05	0.000576
1.42579e-05	9e-06
1.42541e-05	0.000704
1.07191e-05	0.001044
1.07185e-05	1.1e-05
1.07163e-05	0.000862
1.07151e-05	9e-06
1.07106e-05	0.000582
1.07051e-05	9e-06
1.06978e-05	0.000568
1.06944e-05	0.000633
1.06856e-05	9e-06
1.0685e-05	0.000576
8.41388e-06	0.000546
8.4134e-06	0.000557
8.40559e-06	9e-06
8.40502e-06	0.00064
8.40439e-06	0.000644
8.4043e-06	9e-06
8.40378e-06	0.000671
8.40294e-06	0.000542
8.39999e-06	9e-06
8.39982e-06	0.000548
6.98024e-06	0.000549
6.97997e-06	9e-06
6.97782e-06	0.000576
6.97514e-06	0.00056
6.97253e-06	0.000546
6.97144e-06	0.000633
6.9707e-06	9e-06
6.97065e-06	9e-06
6.9701e-06	0.000688
6.96857e-06	9e-06
5.84007e-06	0.00056
5.83891e-06	0.000542
5.83718e-06	9e-06
5.83559e-06	0.000607
5.83474e-06	0.000569
5.83458e-06	1e-05
5.83418e-06	0.000663
5.83384e-06	1e-05
5.83146e-06	0.00055
5.83052e-06	0.000542
4.93137e-06	0.000543
4.92982e-06	0.000696
4.92824e-06	8e-06
4.92814e-06	0.000629
4.92723e-06	7e-06
4.92631e-06	0.000581
4.92558e-06	0.000567
4.92384e-06	0.00067
4.92366e-06	0.000644
4.92237e-06	0.000565
4.22569e-06	7e-06
4.2255e-06	0.000672
4.22504e-06	0.000638
4.22388e-06	0.000663
4.22359e-06	0.000545
4.22269e-06	0.000549
4.22138e-06	0.000547
4.22137e-06	0.000591
4.22016e-06	0.000602
4.21963e-06	9e-06
3.6381e-06	0.000681
3.63683e-06	1e-05
3.63614e-06	1e-05
3.6353e-06	0.00066
3.63439e-06	0.000733
3.63411e-06	0.000595
3.63406e-06	0.000547
3.63221e-06	9e-06
3.63053e-06	0.000598
3.63048e-06	0.000871
3.20268e-06	0.000742
3.20264e-06	7e-06
3.20241e-06	1e-05
3.20241e-06	7e-06
3.20098e-06	0.000669
3.20007e-06	0.000587
3.19919e-06	6e-06
3.19862e-06	0.000591
3.19816e-06	0.00072
3.19701e-06	0.00061
2.81776e-06	7e-06
2.81734e-06	0.00059
2.81714e-06	4e-06
2.81713e-06	0.000725
2.81704e-06	5e-06
2.81494e-06	0.000422
2.81494e-06	0.000679
2.81484e-06	0.000712
2.81465e-06	0.000607
2.81456e-06	0.000658
2.51491e-06	7e-06
2.5149e-06	7e-06
2.51483e-06	0.000701
2.51464e-06	8e-06
2.5146e-06	0.000564
2.5142e-06	0.000611
2.51389e-06	0.000542
2.51384e-06	0.00055
2.51383e-06	7e-06
2.51357e-06	0.000654
2.26015e-06	0.000562
2.26e-06	0.000544
2.25797e-06	7e-06
2.25796e-06	8e-06
2.25783e-06	0.000575
2.25765e-06	0.000646
2.25764e-06	0.00064
2.25756e-06	0.000551
2.2572e-06	0.000657
2.25668e-06	8e-06
2.03763e-06	7e-06
2.03763e-06	0.000617
2.03741e-06	6e-06
2.03724e-06	0.000551
2.0369e-06	0.000575
2.03657e-06	0.000389
2.03621e-06	0.000562
2.0362e-06	0.000563
2.03614e-06	8e-06
2.03536e-06	0.000675
1.83384e-06	7e-06
1.83384e-06	8e-06
1.83384e-06	7e-06
1.83384e-06	8e-06
1.83384e-06	0.000545
1.83384e-06	0.000547
1.83384e-06	0.000646
1.83384e-06	0.00064
1.83384e-06	0.000643
1.83384e-06	6e-06
1.66495e-06	0.00057
1.66469e-06	9e-06
1.66469e-06	6e-06
1.66461e-06	8e-06
1.66357e-06	0.000549
1.66357e-06	5e-06
1.6635e-06	0.000571
1.66288e-06	0.000545
1.66234e-06	0.00055
1.66216e-06	0.000647
1.51693e-06	0.000554
1.51689e-06	0.000563
1.51653e-06	8e-06
1.51652e-06	0.000563
1.51637e-06	0.00055
1.51604e-06	5e-06
1.51598e-06	6e-06
1.51591e-06	7e-06
1.5159e-06	0.000581
1.51585e-06	0.000644
1.39033e-06	5e-06
1.38998e-06	0.000645
1.38988e-06	7e-06
1.38982e-06	0.000644
1.38982e-06	4e-06
1.38971e-06	0.000544
1.38958e-06	5e-06
1.38957e-06	8e-06
1.38949e-06	0.000554
1.38916e-06	0.000645
1.28366e-06	0.000588
1.28365e-06	0.000644
1.28355e-06	0.000541
1.28355e-06	5e-06
1.28355e-06	5e-06
1.28346e-06	7e-06
1.28315e-06	0.000638
1.28309e-06	0.000559
1.28264e-06	0.000638
1.28258e-06	0.000614
1.17178e-06	4e-06
1.17177e-06	0.000599
1.17176e-06	0.000616
1.17167e-06	7e-06
1.17152e-06	8e-06
1.17148e-06	8e-06
1.17137e-06	0.000557
1.17113e-06	8e-06
1.17097e-06	0.000544
1.17065e-06	0.000574
1.08355e-06	0.000641
1.08345e-06	9e-06
1.08339e-06	0.000555
1.08295e-06	0.000647
1.08294e-06	0.000643
1.08294e-06	8e-06
1.0829e-06	7e-06
1.0829e-06	9e-06
1.08274e-06	8e-06
1.08268e-06	0.000575
9.93676e-07	7e-06
9.93589e-07	8e-06
9.93555e-07	7e-06
9.93545e-07	0.000544
9.93393e-07	0.000543
9.933e-07	0.000572
9.93264e-07	7e-06
9.93042e-07	0.000643
9.92812e-07	0.000552
9.92576e-07	9e-06
9.09744e-07	8e-06
9.09624e-07	8e-06
9.09567e-07	0.000543
9.09567e-07	8e-06
9.09506e-07	0.000543
9.09461e-07	0.000613
9.09274e-07	0.000543
9.09111e-07	0.000688
9.08915e-07	0.000582
9.08905e-07	0.000582
8.30857e-07	5e-06
8.30639e-07	0.000648
8.3061e-07	6e-06
8.30466e-07	0.000606
8.30337e-07	0.00064
8.30273e-07	0.00054
8.30244e-07	9e-06
8.30094e-07	0.000566
8.29985e-07	0.000643
8.29939e-07	9e-06
7.65844e-07	0.000673
7.65814e-07	0.000556
7.65618e-07	4e-06
7.6554e-07	8e-06
7.65497e-07	0.000657
7.65446e-07	8e-06
7.65428e-07	9e-06
7.65407e-07	0.000644
7.6533e-07	6e-06
7.65073e-07	6e-06
7.06118e-07	0.000555
7.06078e-07	5e-06
7.06025e-07	6e-06
7.06025e-07	8e-06
7.06025e-07	8e-06
7.05777e-07	8e-06
7.05689e-07	0.000541
7.05668e-07	0.000553
7.0556e-07	5e-06
7.05429e-07	0.000641
6.5026e-07	4e-06
6.5026e-07	7e-06
6.5026e-07	0.000544
6.5026e-07	0.00065
6.5026e-07	6e-06
6.5017e-07	0.000658
6.50164e-07	4e-06
6.5016e-07	0.000541
6.49932e-07	0.000639
6.4993e-07	0.00068
6.01275e-07	0.000643
6.01246e-07	0.000543
6.01148e-07	0.00054
6.011e-07	0.00064
6.011e-07	9e-06
6.011e-07	7e-06
6.011e-07	6e-06
6.011e-07	9e-06
6.011e-07	8e-06
6.011e-07	8e-06
5.59045e-07	8e-06
5.59024e-07	0.000641
5.59004e-07	0.000574
5.58821e-07	7e-06
5.58779e-07	9e-06
5.58776e-07	8e-06
5.58721e-07	7e-06
5.58627e-07	7e-06
5.58487e-07	8e-06
5.58401e-07	7e-06
5.18956e-07	8e-06
5.18827e-07	0.000556
5.18817e-07	6e-06
5.18817e-07	0.000549
5.1878e-07	8e-06
5.18759e-07	0.000557
5.1872e-07	0.000581
5.18708e-07	8e-06
5.18708e-07	0.000639
5.18708e-07	8e-06
4.80505e-07	7e-06
4.80488e-07	0.000647
4.80484e-07	6e-06
4.8046e-07	0.000549
4.80355e-07	0.00062
4.80346e-07	0.000653
4.80263e-07	6e-06
4.80259e-07	8e-06
4.80213e-07	0.000547
4.79949e-07	0.00055
4.44123e-07	7e-06
4.44119e-07	8e-06
4.44101e-07	8e-06
4.44084e-07	0.000563
4.44026e-07	7e-06
4.43984e-07	0.000554
4.43955e-07	0.000649
4.43928e-07	0.000638
4.43818e-07	0.000639
4.43705e-07	0.000649
4.11634e-07	0.000537
4.11634e-07	0.000641
4.11633e-07	0.000592
4.11612e-07	0.000552
4.11534e-07	5e-06
4.11495e-07	8e-06
4.11417e-07	0.000642
4.11392e-07	5e-06
4.11356e-07	8e-06
4.1123e-07	0.000541
3.83562e-07	0.000676
3.83549e-07	7e-06
3.83549e-07	8e-06
3.83549e-07	6e-06
3.83538e-07	6e-06
3.8353e-07	0.000648
3.8349e-07	4e-06
3.83483e-07	9e-06
3.8348e-07	0.000618
3.83462e-07	0.000576
3.5645e-07	0.000659
3.56413e-07	0.00054
3.56412e-07	0.000539
3.56367e-07	0.000639
3.56319e-07	0.000643
3.56296e-07	0.000642
3.56287e-07	0.000642
3.56278e-07	0.000639
3.56248e-07	0.000544
3.56211e-07	5e-06
3.29309e-07	7e-06
3.29172e-07	7e-06
3.2914e-07	0.000639
3.29128e-07	0.00064
3.29119e-07	0.000641
3.29097e-07	9e-06
3.29092e-07	0.000543
3.29047e-07	0.000543
3.29022e-07	0.000602
3.28992e-07	8e-06
3.06467e-07	0.000487
3.06355e-07	4e-06
3.06341e-07	5e-06
3.0631e-07	0.000544
3.06308e-07	5e-06
3.06224e-07	6e-06
3.06224e-07	0.000554
3.06224e-07	9e-06
3.06224e-07	0.000618
3.06147e-07	0.000658
2.83681e-07	9e-06
2.83681e-07	0.000564
2.83681e-07	6e-06
2.83681e-07	0.000549
2.83681e-07	8e-06
2.83681e-07	9e-06
2.83681e-07	7e-06
2.83681e-07	7e-06
2.83681e-07	7e-06
2.83681e-07	0.000623
2.62405e-07	8e-06
2.62405e-07	8e-06
2.62405e-07	9e-06
2.62405e-07	0.000545
2.62405e-07	9e-06
2.62405e-07	8e-06
2.62405e-07	8e-06
2.62405e-07	8e-06
2.62405e-07	8e-06
2.62405e-07	8e-06
2.4384e-07	8e-06
2.43795e-07	0.000562
2.43793e-07	7e-06
2.43787e-07	8e-06
2.43787e-07	8e-06
2.43776e-07	0.000549
2.43764e-07	0.000552
2.43762e-07	6e-06
2.43705e-07	7e-06
2.43655e-07	0.000579
2.26112e-07	6e-06
2.2606e-07	0.000654
2.26059e-07	0.000603
2.26016e-07	0.000551
2.2601e-07	8e-06
2.26009e-07	7e-06
2.2596e-07	0.000581
2.2592e-07	5e-06
2.25883e-07	8e-06
2.25815e-07	9e-06
2.10059e-07	0.000543
2.10025e-07	0.000605
2.10024e-07	0.000642
2.09985e-07	0.000543
2.09956e-07	7e-06
2.0995e-07	0.000669
2.09947e-07	4e-06
2.0993e-07	9e-06
2.0993e-07	0.000561
2.0993e-07	7e-06
1.9655e-07	7e-06
1.9655e-07	8e-06
1.9655e-07	0.000543
1.9655e-07	7e-06
1.9655e-07	7e-06
1.9651e-07	0.000648
1.96488e-07	6e-06
1.96433e-07	0.000583
1.96415e-07	6e-06
1.96374e-07	0.000541
1.84301e-07	5e-06
1.84293e-07	6e-06
1.84286e-07	7e-06
1.84239e-07	0.000544
1.84207e-07	0.000638
1.84189e-07	9e-06
1.84187e-07	9e-06
1.84187e-07	5e-06
1.84187e-07	6e-06
1.84167e-07	0.000643
1.70506e-07	4e-06
1.70488e-07	6e-06
1.70479e-07	0.000642
1.70478e-07	0.000554
1.70424e-07	0.000549
1.70373e-07	8e-06
1.70373e-07	8e-06
1.70354e-07	0.000542
1.70345e-07	8e-06
1.70344e-07	8e-06
1.58191e-07	0.000559
1.58168e-07	6e-06
1.58087e-07	0.000546
1.58087e-07	7e-06
1.58054e-07	8e-06
1.5804e-07	8e-06
1.58038e-07	0.000559
1.57995e-07	0.000647
1.57984e-07	0.000672
1.57984e-07	7e-06
1.45872e-07	8e-06
1.45872e-07	8e-06
1.45872e-07	8e-06
1.45872e-07	8e-06
1.45872e-07	7e-06
1.45872e-07	8e-06
1.45872e-07	9e-06
1.45872e-07	8e-06
1.45872e-07	8e-06
1.45872e-07	8e-06
1.35823e-07	8e-06
1.35782e-07	0.000652
1.35777e-07	0.000663
1.35664e-07	0.000541
1.35655e-07	0.000642
1.35617e-07	8e-06
1.35615e-07	0.000561
1.35547e-07	6e-06
1.35531e-07	0.000543
1.35531e-07	8e-06
1.25287e-07	0.00056
1.25258e-07	7e-06
1.25258e-07	8e-06
1.25258e-07	7e-06
1.25258e-07	0.000544
1.25258e-07	6e-06
1.25258e-07	8e-06
1.25257e-07	8e-06
1.25249e-07	8e-06
1.25238e-07	0.000646
1.17233e-07	5e-06
1.17218e-07	6e-06
1.17205e-07	0.000595
1.17178e-07	0.000541
1.17174e-07	0.000639
1.17174e-07	4e-06
1.1716e-07	0.000643
1.1716e-07	6e-06
1.17159e-07	8e-06
1.17155e-07	7e-06
1.07771e-07	0.000641
1.0776e-07	6e-06
1.07755e-07	5e-06
1.07752e-07	7e-06
1.07752e-07	8e-06
1.07752e-07	5e-06
1.07752e-07	7e-06
1.07752e-07	5e-06
1.07752e-07	5e-06
1.07752e-07	5e-06
1.00704e-07	7e-06
1.00703e-07	8e-06
1.00696e-07	0.00054
1.00689e-07	4e-06
1.0065e-07	5e-06
1.00629e-07	0.000541
1.00601e-07	5e-06
1.00599e-07	0.000551
1.00597e-07	0.000537
1.00591e-07	0.00064
9.43615e-08	5e-06
9.43592e-08	7e-06
9.43431e-08	0.000641
9.43367e-08	7e-06
9.43301e-08	0.000642
9.42957e-08	0.000548
9.42758e-08	5e-06
9.42682e-08	8e-06
9.42534e-08	0.000641
9.423e-08	0.000648
8.7416e-08	8e-06
8.74155e-08	0.000486
8.7413e-08	0.000544
8.74118e-08	6e-06
8.74118e-08	6e-06
8.74012e-08	0.00065
8.73974e-08	5e-06
8.73819e-08	0.000643
8.7367e-08	0.000642
8.73605e-08	0.000553
8.12512e-08	0.000552
8.12479e-08	8e-06
8.12458e-08	8e-06
8.12333e-08	0.00065
8.12306e-08	6e-06
8.12257e-08	7e-06
8.1204e-08	0.000558
8.11743e-08	7e-06
8.11743e-08	9e-06
8.11743e-08	8e-06
7.56894e-08	0.000488
7.56894e-08	1e-05
7.56894e-08	0.000547
7.56894e-08	7e-06
7.56761e-08	8e-06
7.56648e-08	0.000641
7.56585e-08	7e-06
7.56575e-08	8e-06
7.5651e-08	8e-06
7.56488e-08	0.000543
7.00101e-08	7e-06
7.00018e-08	0.00064
6.99954e-08	0.000541
6.99817e-08	8e-06
6.99768e-08	7e-06
6.99755e-08	8e-06
6.99331e-08	0.000543
6.99303e-08	0.000545
6.99273e-08	0.000543
6.9919e-08	0.000543
6.4644e-08	6e-06
6.46384e-08	7e-06
6.46384e-08	8e-06
6.463e-08	6e-06
6.46281e-08	6e-06
6.46151e-08	0.000617
6.45852e-08	0.000547
6.45707e-08	8e-06
6.4562e-08	0.000543
6.45557e-08	0.000544
6.00818e-08	0.000649
6.00792e-08	4e-06
6.00649e-08	5e-06
6.00485e-08	7e-06
6.0045e-08	0.000545
6.00206e-08	5e-06
6.00081e-08	6e-06
6.00078e-08	8e-06
6.00066e-08	0.000621
5.9993e-08	0.000641
5.53351e-08	0.000642
5.53351e-08	4e-06
5.53351e-08	8e-06
5.53351e-08	0.000559
5.53351e-08	5e-06
5.53351e-08	6e-06
5.53344e-08	6e-06
5.53344e-08	0.000541
5.53344e-08	8e-06
5.53344e-08	8e-06
5.12591e-08	0.000574
5.12591e-08	6e-06
5.12591e-08	7e-06
5.12591e-08	0.00062
5.12591e-08	6e-06
5.12591e-08	0.000641
5.12591e-08	9e-06
5.12591e-08	9e-06
5.12576e-08	6e-06
5.12576e-08	8e-06
4.65859e-08	7e-06
4.65805e-08	7e-06
4.65765e-08	7e-06
4.65682e-08	6e-06
4.65667e-08	7e-06
4.65663e-08	0.000641
4.65636e-08	4e-06
4.65636e-08	8e-06
4.65577e-08	5e-06
4.65258e-08	5e-06
4.27276e-08	0.000543
4.27276e-08	6e-06
4.27276e-08	8e-06
4.27276e-08	0.000544
4.27276e-08	8e-06
4.27276e-08	9e-06
4.27276e-08	0.000643
4.27276e-08	9e-06
4.27276e-08	0.000607
4.27276e-08	8e-06
3.88237e-08	9e-06
3.88186e-08	0.000645
3.88186e-08	7e-06
3.88186e-08	8e-06
3.88186e-08	8e-06
3.87911e-08	0.000563
3.87911e-08	8e-06
3.87878e-08	7e-06
3.87835e-08	0.000545
3.87734e-08	0.000547
3.51791e-08	8e-06
3.51791e-08	8e-06
3.51791e-08	0.000549
3.51791e-08	7e-06
3.51791e-08	0.000564
3.51762e-08	0.000687
3.51601e-08	7e-06
3.51601e-08	8e-06
3.51601e-08	7e-06
3.51601e-08	9e-06
3.19717e-08	8e-06
3.19717e-08	7e-06
3.19717e-08	8e-06
3.19611e-08	0.000641
3.19505e-08	7e-06
3.19359e-08	9e-06
3.19359e-08	0.0006
3.19243e-08	6e-06
3.19243e-08	6e-06
3.19243e-08	8e-06
2.89211e-08	8e-06
2.89205e-08	0.000642
2.89162e-08	6e-06
2.89061e-08	6e-06
2.89061e-08	7e-06
2.89061e-08	1e-05
2.89061e-08	9e-06
2.89061e-08	0.00054
2.89061e-08	0.000487
2.89061e-08	9e-06
2.60913e-08	8e-06
2.60913e-08	6e-06
2.60913e-08	7e-06
2.60913e-08	6e-06
2.60913e-08	8e-06
2.6082e-08	7e-06
2.60677e-08	7e-06
2.60555e-08	6e-06
2.60404e-08	0.000639
2.60304e-08	6e-06
2.28456e-08	0.000547
2.28456e-08	4e-06
2.28456e-08	7e-06
2.28404e-08	0.000639
2.28293e-08	5e-06
2.28293e-08	6e-06
2.28293e-08	8e-06
2.28293e-08	9e-06
2.28293e-08	0.000547
2.28293e-08	5e-06
2.07045e-08	0.000557
2.07045e-08	7e-06
2.07045e-08	8e-06
2.07045e-08	8e-06
2.07045e-08	6e-06
2.07038e-08	0.00064
2.07038e-08	7e-06
2.07038e-08	0.000626
2.07038e-08	0.000652
2.07038e-08	6e-06
1.83211e-08	0.000548
1.83211e-08	5e-06
1.83211e-08	6e-06
1.83138e-08	9e-06
1.83132e-08	7e-06
1.83107e-08	9e-06
1.83107e-08	8e-06
1.83107e-08	0.000672
1.83076e-08	8e-06
1.83076e-08	8e-06
1.5753e-08	9e-06
1.5753e-08	8e-06
1.57458e-08	0.000609
1.57357e-08	8e-06
1.57346e-08	8e-06
1.57329e-08	8e-06
1.57281e-08	7e-06
1.5708e-08	7e-06
1.57059e-08	8e-06
1.57019e-08	7e-06
1.34916e-08	7e-06
1.34916e-08	8e-06
1.34916e-08	7e-06
1.34916e-08	0.000548
1.34916e-08	6e-06
1.34916e-08	7e-06
1.34916e-08	7e-06
1.34916e-08	8e-06
1.34884e-08	7e-06
1.34664e-08	7e-06
1.11807e-08	8e-06
1.11716e-08	6e-06
1.11714e-08	7e-06
1.11695e-08	8e-06
1.11695e-08	9e-06
1.11695e-08	8e-06
1.11695e-08	0.000673
1.11695e-08	6e-06
1.11695e-08	0.000608
1.11695e-08	6e-06
8.97189e-09	0.000643
8.96499e-09	6e-06
8.9637e-09	9e-06
8.9637e-09	7e-06
8.95181e-09	6e-06
8.94554e-09	8e-06
8.94531e-09	7e-06
8.94462e-09	7e-06
8.94462e-09	0.000554
8.92038e-09	6e-06
6.8243e-09	0.000561
6.81798e-09	0.000541
6.81587e-09	4e-06
6.81587e-09	6e-06
6.81587e-09	7e-06
6.81587e-09	0.000547
6.81587e-09	5e-06
6.81587e-09	6e-06
6.81358e-09	0.000641
6.79803e-09	6e-06
4.83593e-09	7e-06
4.83593e-09	9e-06
4.83593e-09	7e-06
4.83593e-09	8e-06
4.83593e-09	6e-06
4.83593e-09	7e-06
4.83593e-09	6e-06
4.83083e-09	7e-06
4.82877e-09	0.000542
4.8265e-09	0.000641
3.37237e-09	0.000646
3.36859e-09	0.000546
3.34931e-09	5e-06
3.34931e-09	6e-06
3.34646e-09	8e-06
3.33373e-09	0.000541
3.33373e-09	4e-06
3.32815e-09	9e-06
3.32815e-09	6e-06
3.32815e-09	0.000574
1.69163e-09	6e-06
1.68374e-09	7e-06
1.68239e-09	0.000641
1.66741e-09	5e-06
1.66741e-09	6e-06
1.64562e-09	1.2e-05
1.64093e-09	8e-06
1.63891e-09	6e-06
1.63891e-09	7e-06
1.63551e-09	6e-06
0	0.000389
0	0.000384
0	0.000389
0	0.000386
0	0.000485
0	0.000395
0	0.000415
0	0.000388
0	0.00049
0	0.00039
0	0.000416
0	0.000391
0	0.000389
0	0.000389
0	0.000488
0	9e-06
0	0.000489
0	0.000436
0	0.00039
0	0.000424
0	0.000425
0	0.000419
0	0.000389
0	0.00039
0	0.000389
0	0.000454
0	0.000488
0	0.000488
0	0.000455
0	0.000493
0	0.000487
0	0.000488
0	6e-06
0	0.000388
0	0.000489
0	0.000387
0	0.000391
0	0.000387
0	0.000389
0	0.000387
0	0.000431
0	0.00049
0	0.000477
0	0.000511
0	0.000407
0	0.000385
0	0.000384
0	0.00049
0	0.000486
0	9e-06
0	6e-06
0	0.000424
0	6e-06
0	6e-06
0	6e-06
0	0.000488
0	0.000485
0	0.000387
0	0.000489
0	0.000485
0	0.000386
0	0.000392
0	0.000388
0	0.000392
0	0.000385
0	0.000489
0	0.000487
0	0.000487
0	0.000387
0	0.000485
0	0.000387
0	0.00039
0	7e-06
0	0.000394
0	0.000711
0	0.000579
0	0.000515
0	0.000558
0	0.000424
0	0.000423
0	0.000424
0	0.000424
0	0.000424
0	0.000498
0	0.00043
0	0.000456
0	0.000537
0	0.000429
0	0.000429
0	0.000427
0	9e-06
0	0.000424
0	0.000423
0	0.000425
0	0.000424
0	0.000425
0	0.00043
0	0.000424
0	0.000388
0	9e-06
0	0.000389
0	0.000395
0	0.000389
0	0.000389
0	0.000389
0	0.00039
0	0.000401
0	0.000405
0	0.000389
0	0.000389
0	0.000388
0	0.000389
0	0.000387
0	0.000386
0	0.00043
0	0.000389
0	8e-06
0	0.000389
0	0.000387
0	3e-06
0	0.000388
0	0.000387
0	0.000388
0	0.000388
0	0.000388
0	9e-06
0	0.000389
0	0.000388
0	0.000388
0	0.000385
0	0.000389
0	0.000388
0	0.00039
0	9e-06
0	0.000389
0	0.000389
0	0.000415
0	0.000389
0	0.000389
0	0.00039
0	0.00039
0	0.000489
0	0.000389
0	0.00039
0	1e-05
0	0.00039
0	0.000718
0	0.000544
0	0.000617
0	1e-05
0	0.000586
0	1e-05
0	0.000426
0	0.00043
0	0.00043
0	0.000533
0	0.000424
0	0.0005
0	0.000533
0	0.000424
0	1e-05
0	0.000425
0	0.000425
0	0.000424
0	0.000424
0	0.000533
0	0.000429
0	0.000429
0	0.000422
0	0.000532
0	0.00039
0	0.000389
0	0.000389
0	0.000419
0	0.000491
0	0.000505
0	0.000386
0	0.000398
0	9e-06
0	0.000389


==> FIG/LINE/data/SCALA_DELETE.txt <==
RunningTime	DynamicCPI	LazyForward	TrackingPPR
1.00E+08	43.242662	172.270458	258.705391
9.50E+07	41.348336	171.654351	243.942947
9.00E+07	39.3086	171.401874	230.407834
8.50E+07	37.269119	171.44106	217.527
8.00E+07	35.780115	171.459963	204.891296
7.50E+07	92.800939	171.378509	192.399534
7.00E+07	84.096272	171.845364	180.25684
6.50E+07	75.586142	171.10608	167.394218
6.00E+07	67.982294	171.757713	156.036588
5.50E+07	59.700108	171.924794	144.097786

==> FIG/LINE/data/SCALA_DELETE2.txt <==
ORKUT	|q_offset|	# neighboring nodes
1.00E+08	0.026319	222638921.5
9.50E+07	0.029086	210921220.5
9.00E+07	0.032625	199203714.5
8.50E+07	0.037083	187486208
8.00E+07	0.04267	175768252.5
7.50E+07	0.05408	164058293
7.00E+07	0.059483	152338652.7
6.50E+07	0.066861	140619133.7
6.00E+07	0.076958	128899778
5.50E+07	0.088732	117180595.7

==> FIG/LINE/data/SCALA_INSERT.txt <==
RunningTime	DynamicCPI	LazyForward	TrackingPPR
5.50E+07	52.61764	85.291948	325.307067
6.00E+07	60.696137	93.419726	356.73322
6.50E+07	68.584248	108.705355	386.030433
7.00E+07	76.19842	118.464604	418.802975
7.50E+07	84.215483	124.812218	448.073509
8.00E+07	36.393711	138.36561	480.214703
8.50E+07	39.117533	148.219008	515.196169
9.00E+07	41.080242	158.243634	545.949782
9.50E+07	42.990805	168.946367	583.218878
1.00E+08	44.916098	179.934909	619.059493

==> FIG/LINE/data/SCALA_INSERT2.txt <==
ORKUT	|q_offset|	# neighboring nodes
5.50E+07	0.090006	128897924.7
6.00E+07	0.07778	140617771
6.50E+07	0.06745	152337537
7.00E+07	0.059883	164057386.7
7.50E+07	0.054391	175777106.3
8.00E+07	0.043489	187485320.5
8.50E+07	0.037649	199203261
9.00E+07	0.033026	210920814
9.50E+07	0.029382	222638363.5
1.00E+08	0.026545	234356077

==> FIG/LINE/data/SIZE.txt <==
Size	Slashdot	DBLP	Berkstan	LiveJournal
1	0.000818	0.003261	0.005234	0.057306
10	0.000969	0.003428	0.005291	0.063077
100	0.003539	0.004236	0.005646	0.070707
1000	0.007204	0.077053	0.007355	0.113472
10000	0.021049	0.247615	0.045421	0.936443
100000	0.074939	0.431762	0.300992	3.51822

==> FIG/LINE/data/SIZE_BERKSTAN.txt <==
Size	CPI	DynamicCPI	DynamicCPI-T
1	1.489260	0.005052	0.00507917
10	1.483170	0.019470	0.0050951
100	1.491830	0.208007	0.00558307
1000	1.473070	0.711138	0.0468158
10000	1.502860	0.955400	0.10356
100000	1.493390	1.196730	0.263092

==> FIG/LINE/data/SIZE_DBLP.txt <==
Size	CPI	DynamicCPI	DynamicCPI-T
1	2.849470	0.282958	0.00488893
10	2.887250	0.899679	0.00491787
100	2.855610	1.275650	0.00523517
1000	2.847700	1.766720	0.106107
10000	2.857850	2.143660	0.314096
100000	2.793880	2.556640	0.559381

==> FIG/LINE/data/SIZE_LJ.txt <==
Size	CPI	DynamicCPI	DynamicCPI-T
1	102.356000	1.405480	0.0489302
10	99.995700	8.472020	0.0520209
100	99.540400	18.836100	0.0642558
1000	101.803000	26.343200	0.105182
10000	98.614200	35.612300	0.730964
100000	96.846000	55.986300	3.70837

==> FIG/LINE/data/SIZE_ORKUT.txt <==
Size	CPI	DynamicCPI	DynamicCPI-T
1	189.291000	0.041099	0.0488374
10	178.558000	13.567000	0.052983
100	188.417000	21.167100	0.0900227
1000	185.292000	31.184800	0.320027
10000	181.520000	45.949500	0.934797
100000	184.428000	61.732900	1.87318

==> FIG/POINTS/data/L1NORM.txt <==
3.89912	0.00162863	6.952035	0.0063502	13.314706	0.00579068
82.9774	0.0274980	113.62432	0.106027	418.302993	0.0320103
434.635	0.0123414	1265.557439	0.185924	2926.94286	0.186379
0.266663	0.00144076	3.909659	1.05163	19.214959	1.07484
4.8513	0.00178969	5.692367	1.01982	60.796029	1.02325
508.09	0.115816	1811.083045	1.04839	6477.050274	1.11393


==> FIG/POINTS/data/RANK.txt <==
3.89912	0.999943	6.952035	0.995872	13.314706	0.990255
82.9774	0.995896	113.62432	0.772152	418.302993	0.872059
434.635	0.99974	1265.557439	0.80108	2926.94286	0.927864
0.266663	0.999922	3.909659	0.544246	19.214959	0.556371
4.8513	0.960308	5.692367	0.282719	60.796029	0.29718
508.09	0.995876	1811.083045	0.1579	6477.050274	0.611594


==> FIG/POINTS/export_fig/.ignore/ghostscript.txt <==
/usr/local/bin/gs

==> FIG/POINTS/export_fig/.ignore/gs_font_path.txt <==
/usr/share/fonts:/usr/local/share/fonts:/usr/share/fonts/X11:/usr/local/share/fonts/X11:/usr/share/fonts/truetype:/usr/local/share/fonts/truetype

==> FIG/SCATTER/data/TPA_S_L1_ONLINE_TIME_LIVEJOURNAL.txt <==
0.453562	0.160187
0.320633	0.50677
0.227049	1.99544
0.160106	3.62208
6.59E-02	7.67564
0.00	80.1213
0.253387	0.212639

==> FIG/SCATTER/data/TPA_S_L1_ONLINE_TIME_POCKET.txt <==
0.547563	0.084209
0.357393	0.581858
0.236061	1.24482
0.158023	1.88513
6.03E-02	3.64776
3.03E-07	26.09
0.191674	0.143881

==> FIG/SCATTER/export_fig/.ignore/ghostscript.txt <==
/usr/local/bin/gs

==> FIG/SCATTER/export_fig/.ignore/gs_font_path.txt <==
/usr/share/fonts:/usr/local/share/fonts:/usr/share/fonts/X11:/usr/local/share/fonts/X11:/usr/share/fonts/truetype:/usr/local/share/fonts/truetype
